Misspecified Recovery

Asset prices contain information about the probability distribution of future states and the stochastic discounting of those states as used by investors. To better understand the challenge in distinguishing investors' beliefs from risk-adjusted discounting, we use Perron-Frobenius Theory to isolate a positive martingale component of the stochastic discount factor process. This component recovers a probability measure that absorbs long-term risk adjustments. When the martingale is not degenerate, surmising that this recovered probability captures investors' beliefs distorts inference about risk-return tradeoffs. Stochastic discount factors in many structural models of asset prices have empirically relevant martingale components.

==> LRR_example_test_X_dist_contours_1.dat <==
   1.5517241e+00  -2.2404534e-03
   1.5706016e+00  -2.7586207e-03
   1.5792483e+00  -3.4482759e-03
   1.5678156e+00  -4.1379310e-03
   1.5517241e+00  -4.4134847e-03
   1.5226610e+00  -4.8275862e-03
   1.4827586e+00  -5.1473924e-03
   1.4285274e+00  -5.5172414e-03
   1.4137931e+00  -5.6031915e-03
   1.3448276e+00  -5.8916307e-03
   1.2758621e+00  -5.9782057e-03
   1.2068966e+00  -6.0141078e-03
   1.1379310e+00  -5.9979043e-03
   1.0689655e+00  -5.8575605e-03
   1.0000000e+00  -5.6786704e-03
   9.6628080e-01  -5.5172414e-03
   9.3103448e-01  -5.3892943e-03
   8.6206897e-01  -5.0491013e-03
   8.3040625e-01  -4.8275862e-03
   7.9310345e-01  -4.5716217e-03
   7.4782232e-01  -4.1379310e-03
   7.2413793e-01  -3.8834959e-03
   6.8797340e-01  -3.4482759e-03
   6.5517241e-01  -2.8127212e-03
   6.5177198e-01  -2.7586207e-03
   6.3652057e-01  -2.0689655e-03
   6.4163701e-01  -1.3793103e-03
   6.5517241e-01  -1.1165470e-03
   6.7562765e-01  -6.8965517e-04
   7.2413793e-01  -1.8997842e-04
   7.5278840e-01   8.6736174e-18
   7.9310345e-01   2.6006994e-04
   8.6206897e-01   4.5235108e-04
   9.3103448e-01   6.0440788e-04
   1.0000000e+00   6.3415427e-04
   1.0689655e+00   6.0312690e-04
   1.1379310e+00   5.1586155e-04
   1.2068966e+00   3.4059157e-04
   1.2758621e+00   1.2598180e-04
   1.2981144e+00   8.6736174e-18
   1.3448276e+00  -2.3731281e-04
   1.4065707e+00  -6.8965517e-04
   1.4137931e+00  -7.5267897e-04
   1.4827586e+00  -1.2471105e-03
   1.4962629e+00  -1.3793103e-03
   1.5465611e+00  -2.0689655e-03
   1.5517241e+00  -2.2404534e-03


==> LRR_example_test_X_dist_contours_10.dat <==
   8.6206897e-01  -1.9752895e-03
   9.3103448e-01  -1.3946300e-03
   9.3667763e-01  -1.3793103e-03
   1.0000000e+00  -1.2827041e-03
   1.0689655e+00  -1.3278461e-03
   1.0847003e+00  -1.3793103e-03
   1.1379310e+00  -1.6197691e-03
   1.2014223e+00  -2.0689655e-03
   1.2068966e+00  -2.1558101e-03
   1.2371103e+00  -2.7586207e-03
   1.2208209e+00  -3.4482759e-03
   1.2068966e+00  -3.5681769e-03
   1.1379310e+00  -3.7872358e-03
   1.0689655e+00  -3.7795392e-03
   1.0000000e+00  -3.7271655e-03
   9.4562893e-01  -3.4482759e-03
   9.3103448e-01  -3.3033349e-03
   8.8178767e-01  -2.7586207e-03
   8.6206897e-01  -2.2748894e-03
   8.5667712e-01  -2.0689655e-03
   8.6206897e-01  -1.9752895e-03


==> LRR_example_test_X_dist_contours_11.dat <==
   1.2068966e+00  -2.7424949e-03
   1.2077048e+00  -2.7586207e-03
   1.2068966e+00  -2.7916732e-03
   1.1655853e+00  -3.4482759e-03
   1.1379310e+00  -3.5390076e-03
   1.0689655e+00  -3.5691348e-03
   1.0000000e+00  -3.5429149e-03
   9.8154960e-01  -3.4482759e-03
   9.3103448e-01  -2.9465983e-03
   9.1403971e-01  -2.7586207e-03
   8.9629047e-01  -2.0689655e-03
   9.3103448e-01  -1.7797391e-03
   1.0000000e+00  -1.5227145e-03
   1.0689655e+00  -1.5556443e-03
   1.1379310e+00  -1.8814103e-03
   1.1644409e+00  -2.0689655e-03
   1.2068966e+00  -2.7424949e-03


==> LRR_example_test_X_dist_contours_12.dat <==
   1.1379310e+00  -2.3750108e-03
   1.1563707e+00  -2.7586207e-03
   1.1379310e+00  -3.0060159e-03
   1.0689655e+00  -3.2857571e-03
   1.0000000e+00  -3.2593728e-03
   9.4954706e-01  -2.7586207e-03
   9.4368028e-01  -2.0689655e-03
   1.0000000e+00  -1.7817430e-03
   1.0689655e+00  -1.7977495e-03
   1.1240161e+00  -2.0689655e-03
   1.1379310e+00  -2.3750108e-03


==> LRR_example_test_X_dist_contours_13.dat <==
   1.0000000e+00  -2.0407714e-03
   1.0689655e+00  -2.0398548e-03
   1.0748743e+00  -2.0689655e-03
   1.0945486e+00  -2.7586207e-03
   1.0689655e+00  -2.9038876e-03
   1.0000000e+00  -2.8709687e-03
   9.8868046e-01  -2.7586207e-03
   9.9447159e-01  -2.0689655e-03
   1.0000000e+00  -2.0407714e-03


==> LRR_example_test_X_dist_contours_2.dat <==
   1.4827586e+00  -1.9630913e-03
   1.4907764e+00  -2.0689655e-03
   1.5130835e+00  -2.7586207e-03
   1.5254228e+00  -3.4482759e-03
   1.5012099e+00  -4.1379310e-03
   1.4827586e+00  -4.3792845e-03
   1.4525858e+00  -4.8275862e-03
   1.4137931e+00  -5.1316243e-03
   1.3448276e+00  -5.4466268e-03
   1.3110048e+00  -5.5172414e-03
   1.2758621e+00  -5.5843251e-03
   1.2068966e+00  -5.6563168e-03
   1.1379310e+00  -5.6768098e-03
   1.0689655e+00  -5.5295045e-03
   1.0646559e+00  -5.5172414e-03
   1.0000000e+00  -5.3813734e-03
   9.3103448e-01  -5.1105852e-03
   8.8072783e-01  -4.8275862e-03
   8.6206897e-01  -4.7213987e-03
   7.9310345e-01  -4.2231016e-03
   7.8421089e-01  -4.1379310e-03
   7.2413793e-01  -3.4925832e-03
   7.2045622e-01  -3.4482759e-03
   6.8281121e-01  -2.7586207e-03
   6.6780368e-01  -2.0689655e-03
   6.7642564e-01  -1.3793103e-03
   7.1345659e-01  -6.8965517e-04
   7.2413793e-01  -5.7963282e-04
   7.9310345e-01  -9.6701348e-05
   8.2196696e-01   8.6736174e-18
   8.6206897e-01   1.3738326e-04
   9.3103448e-01   3.3678968e-04
   1.0000000e+00   3.8592604e-04
   1.0689655e+00   3.2654054e-04
   1.1379310e+00   1.9103338e-04
   1.1948845e+00   8.6736174e-18
   1.2068966e+00  -3.0622279e-05
   1.2758621e+00  -2.5365435e-04
   1.3448276e+00  -6.2571698e-04
   1.3535549e+00  -6.8965517e-04
   1.4137931e+00  -1.2153005e-03
   1.4351090e+00  -1.3793103e-03
   1.4827586e+00  -1.9630913e-03


==> LRR_example_test_X_dist_contours_3.dat <==
   1.4137931e+00  -1.7108664e-03
   1.4447437e+00  -2.0689655e-03
   1.4680878e+00  -2.7586207e-03
   1.4783389e+00  -3.4482759e-03
   1.4509695e+00  -4.1379310e-03
   1.4137931e+00  -4.6332144e-03
   1.3841081e+00  -4.8275862e-03
   1.3448276e+00  -5.0158345e-03
   1.2758621e+00  -5.2692523e-03
   1.2068966e+00  -5.3725241e-03
   1.1379310e+00  -5.3949616e-03
   1.0689655e+00  -5.2922848e-03
   1.0000000e+00  -5.1391067e-03
   9.3103448e-01  -4.8318762e-03
   9.3027189e-01  -4.8275862e-03
   8.6206897e-01  -4.4394438e-03
   8.2165810e-01  -4.1379310e-03
   7.9310345e-01  -3.9148333e-03
   7.4892595e-01  -3.4482759e-03
   7.2413793e-01  -2.9604026e-03
   7.1304917e-01  -2.7586207e-03
   6.9385518e-01  -2.0689655e-03
   7.0828159e-01  -1.3793103e-03
   7.2413793e-01  -1.0968693e-03
   7.5426707e-01  -6.8965517e-04
   7.9310345e-01  -4.0472331e-04
   8.6206897e-01  -1.2101359e-04
   9.0935649e-01   8.6736174e-18
   9.3103448e-01   6.9171480e-05
   1.0000000e+00   1.3769782e-04
   1.0689655e+00   4.9954179e-05
   1.0899879e+00   8.6736174e-18
   1.1379310e+00  -8.8093391e-05
   1.2068966e+00  -2.7750052e-04
   1.2758621e+00  -6.1144538e-04
   1.2901653e+00  -6.8965517e-04
   1.3448276e+00  -1.0359744e-03
   1.3835856e+00  -1.3793103e-03
   1.4137931e+00  -1.7108664e-03


==> LRR_example_test_X_dist_contours_4.dat <==
   1.4137931e+00  -2.2980944e-03
   1.4343370e+00  -2.7586207e-03
   1.4388223e+00  -3.4482759e-03
   1.4137931e+00  -3.9998781e-03
   1.4061479e+00  -4.1379310e-03
   1.3448276e+00  -4.6159251e-03
   1.3075165e+00  -4.8275862e-03
   1.2758621e+00  -4.9703569e-03
   1.2068966e+00  -5.1357849e-03
   1.1379310e+00  -5.1518840e-03
   1.0689655e+00  -5.0585924e-03
   1.0000000e+00  -4.8968399e-03
   9.8448262e-01  -4.8275862e-03
   9.3103448e-01  -4.5977867e-03
   8.6206897e-01  -4.1574889e-03
   8.5944768e-01  -4.1379310e-03
   7.9310345e-01  -3.6195830e-03
   7.7688268e-01  -3.4482759e-03
   7.3744707e-01  -2.7586207e-03
   7.2413793e-01  -2.2097380e-03
   7.1990668e-01  -2.0689655e-03
   7.2413793e-01  -1.9004408e-03
   7.3666510e-01  -1.3793103e-03
   7.9310345e-01  -7.1176990e-04
   7.9610160e-01  -6.8965517e-04
   8.6206897e-01  -3.3564591e-04
   9.3103448e-01  -1.5257348e-04
   1.0000000e+00  -8.2883644e-05
   1.0689655e+00  -1.6376888e-04
   1.1379310e+00  -3.0196730e-04
   1.2068966e+00  -5.2437876e-04
   1.2387188e+00  -6.8965517e-04
   1.2758621e+00  -8.9892874e-04
   1.3387990e+00  -1.3793103e-03
   1.3448276e+00  -1.4496549e-03
   1.4022887e+00  -2.0689655e-03
   1.4137931e+00  -2.2980944e-03


==> LRR_example_test_X_dist_contours_5.dat <==
   1.3448276e+00  -1.8590776e-03
   1.3643015e+00  -2.0689655e-03
   1.4002850e+00  -2.7586207e-03
   1.4004924e+00  -3.4482759e-03
   1.3579198e+00  -4.1379310e-03
   1.3448276e+00  -4.2399853e-03
   1.2758621e+00  -4.6530770e-03
   1.2321544e+00  -4.8275862e-03
   1.2068966e+00  -4.8990457e-03
   1.1379310e+00  -4.9088064e-03
   1.0712590e+00  -4.8275862e-03
   1.0689655e+00  -4.8251900e-03
   1.0000000e+00  -4.6862529e-03
   9.3103448e-01  -4.3643947e-03
   8.9583194e-01  -4.1379310e-03
   8.6206897e-01  -3.9286633e-03
   8.0442961e-01  -3.4482759e-03
   7.9310345e-01  -3.3082850e-03
   7.5846315e-01  -2.7586207e-03
   7.4500036e-01  -2.0689655e-03
   7.6160727e-01  -1.3793103e-03
   7.9310345e-01  -1.0067804e-03
   8.3609696e-01  -6.8965517e-04
   8.6206897e-01  -5.5027824e-04
   9.3103448e-01  -3.5832866e-04
   1.0000000e+00  -2.6902301e-04
   1.0689655e+00  -3.6363564e-04
   1.1379310e+00  -5.1584121e-04
   1.1869570e+00  -6.8965517e-04
   1.2068966e+00  -7.7221109e-04
   1.2758621e+00  -1.1667443e-03
   1.3037113e+00  -1.3793103e-03
   1.3448276e+00  -1.8590776e-03


==> LRR_example_test_X_dist_contours_6.dat <==
   1.3448276e+00  -2.3762351e-03
   1.3657643e+00  -2.7586207e-03
   1.3642129e+00  -3.4482759e-03
   1.3448276e+00  -3.7400761e-03
   1.3052800e+00  -4.1379310e-03
   1.2758621e+00  -4.3189851e-03
   1.2068966e+00  -4.6380952e-03
   1.1379310e+00  -4.6864217e-03
   1.0689655e+00  -4.6167182e-03
   1.0000000e+00  -4.4883467e-03
   9.3217166e-01  -4.1379310e-03
   9.3103448e-01  -4.1322809e-03
   8.6206897e-01  -3.7037978e-03
   8.3141013e-01  -3.4482759e-03
   7.9310345e-01  -2.9748066e-03
   7.7947923e-01  -2.7586207e-03
   7.6990831e-01  -2.0689655e-03
   7.8654943e-01  -1.3793103e-03
   7.9310345e-01  -1.3017909e-03
   8.6206897e-01  -7.7938887e-04
   8.8723342e-01  -6.8965517e-04
   9.3103448e-01  -5.6408384e-04
   1.0000000e+00  -4.5516237e-04
   1.0689655e+00  -5.6350239e-04
   1.1221487e+00  -6.8965517e-04
   1.1379310e+00  -7.2917974e-04
   1.2068966e+00  -1.0219758e-03
   1.2671708e+00  -1.3793103e-03
   1.2758621e+00  -1.4462615e-03
   1.3308586e+00  -2.0689655e-03
   1.3448276e+00  -2.3762351e-03


==> LRR_example_test_X_dist_contours_7.dat <==
   1.2758621e+00  -1.7707994e-03
   1.3021958e+00  -2.0689655e-03
   1.3317531e+00  -2.7586207e-03
   1.3256105e+00  -3.4482759e-03
   1.2758621e+00  -3.9480314e-03
   1.2515771e+00  -4.1379310e-03
   1.2068966e+00  -4.3666767e-03
   1.1379310e+00  -4.4744205e-03
   1.0689655e+00  -4.4082464e-03
   1.0000000e+00  -4.2904405e-03
   9.7047945e-01  -4.1379310e-03
   9.3103448e-01  -3.9419466e-03
   8.6206897e-01  -3.4789322e-03
   8.5839066e-01  -3.4482759e-03
   8.0195524e-01  -2.7586207e-03
   7.9452802e-01  -2.0689655e-03
   8.1753150e-01  -1.3793103e-03
   8.6206897e-01  -1.0353141e-03
   9.3103448e-01  -7.6988448e-04
   9.7241592e-01  -6.8965517e-04
   1.0000000e+00  -6.4130173e-04
   1.0285008e+00  -6.8965517e-04
   1.0689655e+00  -7.5952387e-04
   1.1379310e+00  -9.4019537e-04
   1.2068966e+00  -1.2717405e-03
   1.2250412e+00  -1.3793103e-03
   1.2758621e+00  -1.7707994e-03


==> LRR_example_test_X_dist_contours_8.dat <==
   1.2758621e+00  -2.1423734e-03
   1.2985273e+00  -2.7586207e-03
   1.2843425e+00  -3.4482759e-03
   1.2758621e+00  -3.5334676e-03
   1.2068966e+00  -4.0964065e-03
   1.1923312e+00  -4.1379310e-03
   1.1379310e+00  -4.2624194e-03
   1.0689655e+00  -4.1997745e-03
   1.0300733e+00  -4.1379310e-03
   1.0000000e+00  -4.0956667e-03
   9.3103448e-01  -3.7516123e-03
   8.8630760e-01  -3.4482759e-03
   8.6206897e-01  -3.1838173e-03
   8.2712211e-01  -2.7586207e-03
   8.1524439e-01  -2.0689655e-03
   8.5066634e-01  -1.3793103e-03
   8.6206897e-01  -1.2912393e-03
   9.3103448e-01  -9.7575630e-04
   1.0000000e+00  -8.4985799e-04
   1.0689655e+00  -9.4896461e-04
   1.1379310e+00  -1.1512110e-03
   1.1831047e+00  -1.3793103e-03
   1.2068966e+00  -1.5414683e-03
   1.2729632e+00  -2.0689655e-03
   1.2758621e+00  -2.1423734e-03


==> LRR_example_test_X_dist_contours_9.dat <==
   8.6206897e-01  -1.6153709e-03
   8.9005782e-01  -1.3793103e-03
   9.3103448e-01  -1.1816281e-03
   1.0000000e+00  -1.0662810e-03
   1.0689655e+00  -1.1384053e-03
   1.1379310e+00  -1.3622266e-03
   1.1413144e+00  -1.3793103e-03
   1.2068966e+00  -1.8262980e-03
   1.2372896e+00  -2.0689655e-03
   1.2665158e+00  -2.7586207e-03
   1.2514930e+00  -3.4482759e-03
   1.2068966e+00  -3.8322917e-03
   1.1379310e+00  -4.0354640e-03
   1.0689655e+00  -3.9899435e-03
   1.0000000e+00  -3.9114161e-03
   9.3103448e-01  -3.5612780e-03
   9.1437235e-01  -3.4482759e-03
   8.6206897e-01  -2.8776133e-03
   8.5228898e-01  -2.7586207e-03
   8.3596075e-01  -2.0689655e-03
   8.6206897e-01  -1.6153709e-03


==> LRR_example_test_X_dist_contours_rn_1.dat <==
   1.4827586e+00  -1.3462312e-03
   1.4854663e+00  -1.3793103e-03
   1.5259822e+00  -2.0689655e-03
   1.5364973e+00  -2.7586207e-03
   1.5314827e+00  -3.4482759e-03
   1.5027661e+00  -4.1379310e-03
   1.4827586e+00  -4.3608327e-03
   1.4326051e+00  -4.8275862e-03
   1.4137931e+00  -4.9532005e-03
   1.3448276e+00  -5.3382406e-03
   1.2758621e+00  -5.5073322e-03
   1.2694402e+00  -5.5172414e-03
   1.2068966e+00  -5.6304294e-03
   1.1379310e+00  -5.6040554e-03
   1.0712384e+00  -5.5172414e-03
   1.0689655e+00  -5.5156222e-03
   1.0000000e+00  -5.3939140e-03
   9.3103448e-01  -5.1993976e-03
   8.6206897e-01  -4.8412338e-03
   8.5982904e-01  -4.8275862e-03
   7.9310345e-01  -4.4961147e-03
   7.5075488e-01  -4.1379310e-03
   7.2413793e-01  -3.8757684e-03
   6.8285361e-01  -3.4482759e-03
   6.5517241e-01  -3.0387983e-03
   6.3553887e-01  -2.7586207e-03
   6.1128415e-01  -2.0689655e-03
   6.1248237e-01  -1.3793103e-03
   6.3649309e-01  -6.8965517e-04
   6.5517241e-01  -4.3171610e-04
   6.9055810e-01   8.6736174e-18
   7.2413793e-01   2.8211270e-04
   7.9310345e-01   5.9086293e-04
   8.3215544e-01   6.8965517e-04
   8.6206897e-01   7.9796826e-04
   9.3103448e-01   9.5079743e-04
   1.0000000e+00   9.5270024e-04
   1.0689655e+00   9.0620400e-04
   1.1379310e+00   7.9495778e-04
   1.1685888e+00   6.8965517e-04
   1.2068966e+00   5.8337543e-04
   1.2758621e+00   3.4055488e-04
   1.3367388e+00   8.6736174e-18
   1.3448276e+00  -5.1947203e-05
   1.4137931e+00  -5.8762117e-04
   1.4266386e+00  -6.8965517e-04
   1.4827586e+00  -1.3462312e-03


==> LRR_example_test_X_dist_contours_rn_10.dat <==
   8.6206897e-01  -1.2593149e-03
   9.3103448e-01  -8.9992388e-04
   1.0000000e+00  -8.6842313e-04
   1.0689655e+00  -1.0130661e-03
   1.1379310e+00  -1.3388860e-03
   1.1444660e+00  -1.3793103e-03
   1.2005005e+00  -2.0689655e-03
   1.2068966e+00  -2.4237077e-03
   1.2126379e+00  -2.7586207e-03
   1.2068966e+00  -2.8438282e-03
   1.1379310e+00  -3.4271998e-03
   1.1322770e+00  -3.4482759e-03
   1.0689655e+00  -3.5899519e-03
   1.0000000e+00  -3.5230274e-03
   9.7747896e-01  -3.4482759e-03
   9.3103448e-01  -3.2586186e-03
   8.6206897e-01  -2.8119389e-03
   8.5734069e-01  -2.7586207e-03
   8.2858364e-01  -2.0689655e-03
   8.4898196e-01  -1.3793103e-03
   8.6206897e-01  -1.2593149e-03


==> LRR_example_test_X_dist_contours_rn_11.dat <==
   8.6206897e-01  -1.7628273e-03
   8.8285623e-01  -1.3793103e-03
   9.3103448e-01  -1.1124942e-03
   1.0000000e+00  -1.0774668e-03
   1.0689655e+00  -1.2338566e-03
   1.0997096e+00  -1.3793103e-03
   1.1379310e+00  -1.6813023e-03
   1.1699990e+00  -2.0689655e-03
   1.1768999e+00  -2.7586207e-03
   1.1379310e+00  -3.0997730e-03
   1.0689655e+00  -3.3716748e-03
   1.0000000e+00  -3.3176823e-03
   9.3103448e-01  -3.0466648e-03
   8.8720500e-01  -2.7586207e-03
   8.6206897e-01  -2.3150206e-03
   8.5196229e-01  -2.0689655e-03
   8.6206897e-01  -1.7628273e-03


==> LRR_example_test_X_dist_contours_rn_12.dat <==
   9.3103448e-01  -1.3250645e-03
   1.0000000e+00  -1.2865105e-03
   1.0389938e+00  -1.3793103e-03
   1.0689655e+00  -1.4916368e-03
   1.1379310e+00  -2.0500292e-03
   1.1394975e+00  -2.0689655e-03
   1.1394989e+00  -2.7586207e-03
   1.1379310e+00  -2.7723461e-03
   1.0689655e+00  -3.0973442e-03
   1.0000000e+00  -3.0869952e-03
   9.3103448e-01  -2.8347110e-03
   9.1945640e-01  -2.7586207e-03
   8.7979897e-01  -2.0689655e-03
   9.2123946e-01  -1.3793103e-03
   9.3103448e-01  -1.3250645e-03


==> LRR_example_test_X_dist_contours_rn_13.dat <==
   9.3103448e-01  -1.7501001e-03
   1.0000000e+00  -1.6203473e-03
   1.0689655e+00  -1.8208335e-03
   1.0995006e+00  -2.0689655e-03
   1.0825369e+00  -2.7586207e-03
   1.0689655e+00  -2.8230136e-03
   1.0000000e+00  -2.8563081e-03
   9.7256439e-01  -2.7586207e-03
   9.3103448e-01  -2.4136595e-03
   9.1103045e-01  -2.0689655e-03
   9.3103448e-01  -1.7501001e-03


==> LRR_example_test_X_dist_contours_rn_14.dat <==
   1.0000000e+00  -2.0538092e-03
   1.0085750e+00  -2.0689655e-03
   1.0000000e+00  -2.1084000e-03
   9.9388671e-01  -2.0689655e-03
   1.0000000e+00  -2.0538092e-03


==> LRR_example_test_X_dist_contours_rn_2.dat <==
   1.4827586e+00  -2.6340135e-03
   1.4856048e+00  -2.7586207e-03
   1.4827586e+00  -3.0019013e-03
   1.4779760e+00  -3.4482759e-03
   1.4397536e+00  -4.1379310e-03
   1.4137931e+00  -4.3851353e-03
   1.3526972e+00  -4.8275862e-03
   1.3448276e+00  -4.8745244e-03
   1.2758621e+00  -5.1458996e-03
   1.2068966e+00  -5.3038228e-03
   1.1379310e+00  -5.3078061e-03
   1.0689655e+00  -5.2723411e-03
   1.0000000e+00  -5.1277754e-03
   9.3103448e-01  -4.8884118e-03
   9.1943220e-01  -4.8275862e-03
   8.6206897e-01  -4.5991715e-03
   7.9310345e-01  -4.1587108e-03
   7.9064662e-01  -4.1379310e-03
   7.2413793e-01  -3.4828562e-03
   7.2079840e-01  -3.4482759e-03
   6.6750481e-01  -2.7586207e-03
   6.5517241e-01  -2.3843616e-03
   6.4214634e-01  -2.0689655e-03
   6.4311174e-01  -1.3793103e-03
   6.5517241e-01  -1.0868635e-03
   6.7188982e-01  -6.8965517e-04
   7.2413793e-01  -9.3189939e-05
   7.3669405e-01   8.6736174e-18
   7.9310345e-01   3.1898172e-04
   8.6206897e-01   5.1195816e-04
   9.3103448e-01   6.4280290e-04
   1.0000000e+00   6.4893776e-04
   1.0689655e+00   6.0126660e-04
   1.1379310e+00   4.9920840e-04
   1.2068966e+00   2.6256037e-04
   1.2640775e+00   8.6736174e-18
   1.2758621e+00  -5.4736584e-05
   1.3448276e+00  -5.2222822e-04
   1.3654769e+00  -6.8965517e-04
   1.4137931e+00  -1.1494618e-03
   1.4346084e+00  -1.3793103e-03
   1.4705815e+00  -2.0689655e-03
   1.4827586e+00  -2.6340135e-03


==> LRR_example_test_X_dist_contours_rn_3.dat <==
   1.4137931e+00  -1.9045533e-03
   1.4225646e+00  -2.0689655e-03
   1.4363913e+00  -2.7586207e-03
   1.4313678e+00  -3.4482759e-03
   1.4137931e+00  -3.7255110e-03
   1.3840005e+00  -4.1379310e-03
   1.3448276e+00  -4.4487845e-03
   1.2758621e+00  -4.7880277e-03
   1.2649637e+00  -4.8275862e-03
   1.2068966e+00  -5.0126608e-03
   1.1379310e+00  -5.0475437e-03
   1.0689655e+00  -5.0290599e-03
   1.0000000e+00  -4.8616367e-03
   9.9053616e-01  -4.8275862e-03
   9.3103448e-01  -4.6646492e-03
   8.6206897e-01  -4.3629670e-03
   8.2732539e-01  -4.1379310e-03
   7.9310345e-01  -3.8725256e-03
   7.5021372e-01  -3.4482759e-03
   7.2413793e-01  -3.1639340e-03
   6.9212801e-01  -2.7586207e-03
   6.6915782e-01  -2.0689655e-03
   6.7078372e-01  -1.3793103e-03
   7.0314802e-01  -6.8965517e-04
   7.2413793e-01  -4.5003403e-04
   7.8477409e-01   8.6736174e-18
   7.9310345e-01   4.7100510e-05
   8.6206897e-01   2.6572612e-04
   9.3103448e-01   4.0720757e-04
   1.0000000e+00   4.3399167e-04
   1.0689655e+00   3.7542708e-04
   1.1379310e+00   2.4005355e-04
   1.1955930e+00   8.6736174e-18
   1.2068966e+00  -4.4293783e-05
   1.2758621e+00  -3.7925554e-04
   1.3170779e+00  -6.8965517e-04
   1.3448276e+00  -9.6013518e-04
   1.3883458e+00  -1.3793103e-03
   1.4137931e+00  -1.9045533e-03


==> LRR_example_test_X_dist_contours_rn_4.dat <==
   7.2413793e-01  -8.5142916e-04
   7.3445033e-01  -6.8965517e-04
   7.9310345e-01  -2.1155831e-04
   8.5604204e-01   8.6736174e-18
   8.6206897e-01   1.9494083e-05
   9.3103448e-01   1.7161225e-04
   1.0000000e+00   2.1904559e-04
   1.0689655e+00   1.4958756e-04
   1.1310252e+00   8.6736174e-18
   1.1379310e+00  -1.6050566e-05
   1.2068966e+00  -2.8822459e-04
   1.2740857e+00  -6.8965517e-04
   1.2758621e+00  -7.0243521e-04
   1.3447682e+00  -1.3793103e-03
   1.3448276e+00  -1.3805223e-03
   1.3848254e+00  -2.0689655e-03
   1.3948058e+00  -2.7586207e-03
   1.3878975e+00  -3.4482759e-03
   1.3448276e+00  -3.9985439e-03
   1.3300285e+00  -4.1379310e-03
   1.2758621e+00  -4.4564412e-03
   1.2068966e+00  -4.7224205e-03
   1.1379310e+00  -4.7916801e-03
   1.0689655e+00  -4.7925639e-03
   1.0000000e+00  -4.6454965e-03
   9.3103448e-01  -4.4620947e-03
   8.6404808e-01  -4.1379310e-03
   8.6206897e-01  -4.1283801e-03
   7.9310345e-01  -3.5897018e-03
   7.7880593e-01  -3.4482759e-03
   7.2413793e-01  -2.8521522e-03
   7.1675121e-01  -2.7586207e-03
   6.9335705e-01  -2.0689655e-03
   6.9653484e-01  -1.3793103e-03
   7.2413793e-01  -8.5142916e-04


==> LRR_example_test_X_dist_contours_rn_5.dat <==
   7.2413793e-01  -1.3438932e-03
   7.6584280e-01  -6.8965517e-04
   7.9310345e-01  -4.6744651e-04
   8.6206897e-01  -1.6959634e-04
   9.3103448e-01  -4.3736337e-05
   9.9547458e-01   8.6736174e-18
   1.0000000e+00   4.0994982e-06
   1.0036874e+00   8.6736174e-18
   1.0689655e+00  -6.0124601e-05
   1.1379310e+00  -2.3381478e-04
   1.2068966e+00  -5.3215540e-04
   1.2332580e+00  -6.8965517e-04
   1.2758621e+00  -9.9617182e-04
   1.3148657e+00  -1.3793103e-03
   1.3448276e+00  -1.9905529e-03
   1.3493833e+00  -2.0689655e-03
   1.3596366e+00  -2.7586207e-03
   1.3463266e+00  -3.4482759e-03
   1.3448276e+00  -3.4674271e-03
   1.2758621e+00  -4.1233606e-03
   1.2733071e+00  -4.1379310e-03
   1.2068966e+00  -4.4337883e-03
   1.1379310e+00  -4.5598220e-03
   1.0689655e+00  -4.5887668e-03
   1.0000000e+00  -4.4366917e-03
   9.3103448e-01  -4.2595402e-03
   9.0590471e-01  -4.1379310e-03
   8.6206897e-01  -3.9263854e-03
   8.0513018e-01  -3.4482759e-03
   7.9310345e-01  -3.3105036e-03
   7.4200032e-01  -2.7586207e-03
   7.2413793e-01  -2.2619421e-03
   7.1755628e-01  -2.0689655e-03
   7.2228596e-01  -1.3793103e-03
   7.2413793e-01  -1.3438932e-03


==> LRR_example_test_X_dist_contours_rn_6.dat <==
   7.9310345e-01  -7.3140376e-04
   7.9774576e-01  -6.8965517e-04
   8.6206897e-01  -3.5377393e-04
   9.3103448e-01  -2.0478012e-04
   1.0000000e+00  -1.6397036e-04
   1.0689655e+00  -2.3819884e-04
   1.1379310e+00  -4.5157899e-04
   1.1900160e+00  -6.8965517e-04
   1.2068966e+00  -7.8273474e-04
   1.2758621e+00  -1.2899084e-03
   1.2849632e+00  -1.3793103e-03
   1.3201232e+00  -2.0689655e-03
   1.3281838e+00  -2.7586207e-03
   1.3077114e+00  -3.4482759e-03
   1.2758621e+00  -3.7538880e-03
   1.2085184e+00  -4.1379310e-03
   1.2068966e+00  -4.1451562e-03
   1.1379310e+00  -4.3279639e-03
   1.0689655e+00  -4.3849696e-03
   1.0000000e+00  -4.2278870e-03
   9.6422208e-01  -4.1379310e-03
   9.3103448e-01  -4.0592959e-03
   8.6206897e-01  -3.7243908e-03
   8.2918603e-01  -3.4482759e-03
   7.9310345e-01  -3.0349317e-03
   7.6751767e-01  -2.7586207e-03
   7.3977728e-01  -2.0689655e-03
   7.4568360e-01  -1.3793103e-03
   7.9310345e-01  -7.3140376e-04


==> LRR_example_test_X_dist_contours_rn_7.dat <==
   7.9310345e-01  -1.0485985e-03
   8.3301684e-01  -6.8965517e-04
   8.6206897e-01  -5.3795153e-04
   9.3103448e-01  -3.6582391e-04
   1.0000000e+00  -3.3112880e-04
   1.0689655e+00  -4.1627309e-04
   1.1379310e+00  -6.6934320e-04
   1.1423748e+00  -6.8965517e-04
   1.2068966e+00  -1.0454295e-03
   1.2514674e+00  -1.3793103e-03
   1.2758621e+00  -1.7609806e-03
   1.2917750e+00  -2.0689655e-03
   1.2994341e+00  -2.7586207e-03
   1.2758621e+00  -3.3282038e-03
   1.2691216e+00  -3.4482759e-03
   1.2068966e+00  -3.8763588e-03
   1.1379310e+00  -4.0980058e-03
   1.1062404e+00  -4.1379310e-03
   1.0689655e+00  -4.1811724e-03
   1.0502380e+00  -4.1379310e-03
   1.0000000e+00  -4.0398709e-03
   9.3103448e-01  -3.8625224e-03
   8.6206897e-01  -3.5223961e-03
   8.5324188e-01  -3.4482759e-03
   7.9310345e-01  -2.7593598e-03
   7.9303501e-01  -2.7586207e-03
   7.6125926e-01  -2.0689655e-03
   7.6889887e-01  -1.3793103e-03
   7.9310345e-01  -1.0485985e-03


==> LRR_example_test_X_dist_contours_rn_8.dat <==
   7.9310345e-01  -1.3657933e-03
   8.6206897e-01  -7.3580726e-04
   8.7231194e-01  -6.8965517e-04
   9.3103448e-01  -5.2686769e-04
   1.0000000e+00  -4.9828724e-04
   1.0689655e+00  -5.9434733e-04
   1.0945639e+00  -6.8965517e-04
   1.1379310e+00  -8.9217648e-04
   1.2068966e+00  -1.3081242e-03
   1.2163994e+00  -1.3793103e-03
   1.2622896e+00  -2.0689655e-03
   1.2706392e+00  -2.7586207e-03
   1.2301239e+00  -3.4482759e-03
   1.2068966e+00  -3.6080708e-03
   1.1379310e+00  -3.8766804e-03
   1.0689655e+00  -3.9830754e-03
   1.0000000e+00  -3.8675898e-03
   9.3103448e-01  -3.6657490e-03
   8.8718567e-01  -3.4482759e-03
   8.6206897e-01  -3.2952832e-03
   8.1447754e-01  -2.7586207e-03
   7.9310345e-01  -2.2937887e-03
   7.8274123e-01  -2.0689655e-03
   7.9211414e-01  -1.3793103e-03
   7.9310345e-01  -1.3657933e-03


==> LRR_example_test_X_dist_contours_rn_9.dat <==
   8.6206897e-01  -9.9756109e-04
   9.3040548e-01  -6.8965517e-04
   9.3103448e-01  -6.8791148e-04
   1.0000000e+00  -6.6544568e-04
   1.0163845e+00  -6.8965517e-04
   1.0689655e+00  -7.9227551e-04
   1.1379310e+00  -1.1155312e-03
   1.1805736e+00  -1.3793103e-03
   1.2068966e+00  -1.7102276e-03
   1.2313491e+00  -2.0689655e-03
   1.2416386e+00  -2.7586207e-03
   1.2068966e+00  -3.2742268e-03
   1.1860842e+00  -3.4482759e-03
   1.1379310e+00  -3.6553549e-03
   1.0689655e+00  -3.7865136e-03
   1.0000000e+00  -3.6953086e-03
   9.3103448e-01  -3.4689755e-03
   9.2686085e-01  -3.4482759e-03
   8.6206897e-01  -3.0536110e-03
   8.3590912e-01  -2.7586207e-03
   8.0520498e-01  -2.0689655e-03
   8.2043444e-01  -1.3793103e-03
   8.6206897e-01  -9.9756109e-04


==> LRR_example_test_X_undist_contours_1.dat <==
   5.8620690e-01   1.2452626e-03
   5.9210196e-01   1.3793103e-03
   6.5517241e-01   2.0612872e-03
   6.5619619e-01   2.0689655e-03
   7.2413793e-01   2.5364395e-03
   7.7488150e-01   2.7586207e-03
   7.9310345e-01   2.8534651e-03
   8.6206897e-01   3.0668140e-03
   9.3103448e-01   3.1794481e-03
   1.0000000e+00   3.2384292e-03
   1.0689655e+00   3.1648498e-03
   1.1379310e+00   3.0279315e-03
   1.2068966e+00   2.8097399e-03
   1.2163339e+00   2.7586207e-03
   1.2758621e+00   2.4008228e-03
   1.3271306e+00   2.0689655e-03
   1.3448276e+00   1.9154875e-03
   1.3912908e+00   1.3793103e-03
   1.4132988e+00   6.8965517e-04
   1.4137931e+00   6.5987249e-04
   1.4311816e+00   8.6736174e-18
   1.4137931e+00  -6.1640784e-04
   1.4124678e+00  -6.8965517e-04
   1.3879865e+00  -1.3793103e-03
   1.3448276e+00  -1.9027969e-03
   1.3305458e+00  -2.0689655e-03
   1.2758621e+00  -2.4387603e-03
   1.2145329e+00  -2.7586207e-03
   1.2068966e+00  -2.8012758e-03
   1.1379310e+00  -2.9918321e-03
   1.0689655e+00  -3.1651169e-03
   1.0000000e+00  -3.2079036e-03
   9.3103448e-01  -3.1906454e-03
   8.6206897e-01  -3.0596195e-03
   7.9310345e-01  -2.8193487e-03
   7.8164031e-01  -2.7586207e-03
   7.2413793e-01  -2.5336673e-03
   6.5957998e-01  -2.0689655e-03
   6.5517241e-01  -2.0353077e-03
   5.9411011e-01  -1.3793103e-03
   5.8620690e-01  -1.2060769e-03
   5.5881755e-01  -6.8965517e-04
   5.4732693e-01   8.6736174e-18
   5.5766578e-01   6.8965517e-04
   5.8620690e-01   1.2452626e-03


==> LRR_example_test_X_undist_contours_10.dat <==
   7.2413793e-01   2.2491857e-04
   7.4231982e-01   6.8965517e-04
   7.9310345e-01   1.1398119e-03
   8.4368409e-01   1.3793103e-03
   8.6206897e-01   1.4487906e-03
   9.3103448e-01   1.5858084e-03
   1.0000000e+00   1.5090194e-03
   1.0491562e+00   1.3793103e-03
   1.0689655e+00   1.2997923e-03
   1.1379310e+00   7.1706458e-04
   1.1407032e+00   6.8965517e-04
   1.1631757e+00   8.6736174e-18
   1.1386957e+00  -6.8965517e-04
   1.1379310e+00  -6.9790811e-04
   1.0689655e+00  -1.2647466e-03
   1.0419492e+00  -1.3793103e-03
   1.0000000e+00  -1.4964258e-03
   9.3103448e-01  -1.5538319e-03
   8.6206897e-01  -1.4616136e-03
   8.4203345e-01  -1.3793103e-03
   7.9310345e-01  -1.1224163e-03
   7.4363836e-01  -6.8965517e-04
   7.2413793e-01  -2.0657628e-04
   7.1721193e-01   8.6736174e-18
   7.2413793e-01   2.2491857e-04


==> LRR_example_test_X_undist_contours_11.dat <==
   7.9310345e-01   9.5649139e-04
   8.6206897e-01   1.2990461e-03
   9.0021053e-01   1.3793103e-03
   9.3103448e-01   1.4408352e-03
   9.8140042e-01   1.3793103e-03
   1.0000000e+00   1.3522981e-03
   1.0689655e+00   1.0657988e-03
   1.1134267e+00   6.8965517e-04
   1.1379310e+00   4.6170599e-05
   1.1394399e+00   8.6736174e-18
   1.1379310e+00  -4.2514364e-05
   1.1114704e+00  -6.8965517e-04
   1.0689655e+00  -1.0396022e-03
   1.0000000e+00  -1.3377934e-03
   9.6685868e-01  -1.3793103e-03
   9.3103448e-01  -1.4115844e-03
   9.0552500e-01  -1.3793103e-03
   8.6206897e-01  -1.3123113e-03
   7.9310345e-01  -9.5095363e-04
   7.6323674e-01  -6.8965517e-04
   7.3599241e-01   8.6736174e-18
   7.6300080e-01   6.8965517e-04
   7.9310345e-01   9.5649139e-04


==> LRR_example_test_X_undist_contours_12.dat <==
   7.9310345e-01   7.7317089e-04
   8.6206897e-01   1.1462019e-03
   9.3103448e-01   1.2782281e-03
   1.0000000e+00   1.1799403e-03
   1.0689655e+00   8.3180534e-04
   1.0857680e+00   6.8965517e-04
   1.1124001e+00   8.6736174e-18
   1.0841242e+00  -6.8965517e-04
   1.0689655e+00  -8.1445785e-04
   1.0000000e+00  -1.1399950e-03
   9.3103448e-01  -1.2461846e-03
   8.6206897e-01  -1.1389663e-03
   7.9310345e-01  -7.7949098e-04
   7.8283511e-01  -6.8965517e-04
   7.5662638e-01   8.6736174e-18
   7.8368177e-01   6.8965517e-04
   7.9310345e-01   7.7317089e-04


==> LRR_example_test_X_undist_contours_13.dat <==
   7.9310345e-01   4.0352891e-04
   8.0793565e-01   6.8965517e-04
   8.6206897e-01   9.9335765e-04
   9.3103448e-01   1.1026198e-03
   1.0000000e+00   1.0075825e-03
   1.0568653e+00   6.8965517e-04
   1.0689655e+00   4.1501002e-04
   1.0851360e+00   8.6736174e-18
   1.0689655e+00  -3.9376636e-04
   1.0511208e+00  -6.8965517e-04
   1.0000000e+00  -9.4219660e-04
   9.3103448e-01  -1.0739902e-03
   8.6206897e-01  -9.6562120e-04
   8.0897908e-01  -6.8965517e-04
   7.9310345e-01  -4.2570760e-04
   7.7726035e-01   8.6736174e-18
   7.9310345e-01   4.0352891e-04


==> LRR_example_test_X_undist_contours_14.dat <==
   8.6206897e-01   8.4051342e-04
   9.3103448e-01   9.2701155e-04
   1.0000000e+00   8.3522473e-04
   1.0260369e+00   6.8965517e-04
   1.0577625e+00   8.6736174e-18
   1.0110814e+00  -6.8965517e-04
   1.0000000e+00  -7.4439818e-04
   9.3103448e-01  -9.0179586e-04
   8.6206897e-01  -7.9227614e-04
   8.4232692e-01  -6.8965517e-04
   7.9848783e-01   8.6736174e-18
   8.3517930e-01   6.8965517e-04
   8.6206897e-01   8.4051342e-04


==> LRR_example_test_X_undist_contours_15.dat <==
   8.6206897e-01   6.8454836e-04
   8.6452662e-01   6.8965517e-04
   9.3103448e-01   7.5140329e-04
   9.7886036e-01   6.8965517e-04
   1.0000000e+00   6.0413573e-04
   1.0302297e+00   8.6736174e-18
   1.0000000e+00  -4.1577642e-04
   9.4778335e-01  -6.8965517e-04
   9.3103448e-01  -7.2960151e-04
   9.0603543e-01  -6.8965517e-04
   8.6206897e-01  -5.5876562e-04
   8.2167799e-01   8.6736174e-18
   8.6206897e-01   6.8454836e-04


==> LRR_example_test_X_undist_contours_16.dat <==
   8.6206897e-01   2.9152034e-04
   9.3103448e-01   4.1838467e-04
   1.0000000e+00   5.3896497e-05
   1.0026969e+00   8.6736174e-18
   1.0000000e+00  -3.7092479e-05
   9.3103448e-01  -3.9007293e-04
   8.6206897e-01  -2.3795476e-04
   8.4486815e-01   8.6736174e-18
   8.6206897e-01   2.9152034e-04


==> LRR_example_test_X_undist_contours_17.dat <==
   9.3103448e-01   8.6736174e-18


==> LRR_example_test_X_undist_contours_2.dat <==
   5.8620690e-01   4.6153742e-04
   5.8979814e-01   6.8965517e-04
   6.2145992e-01   1.3793103e-03
   6.5517241e-01   1.7438415e-03
   6.9852229e-01   2.0689655e-03
   7.2413793e-01   2.2452143e-03
   7.9310345e-01   2.5976524e-03
   8.5385600e-01   2.7586207e-03
   8.6206897e-01   2.7861665e-03
   9.3103448e-01   2.9233424e-03
   1.0000000e+00   2.9527031e-03
   1.0689655e+00   2.8662002e-03
   1.1103632e+00   2.7586207e-03
   1.1379310e+00   2.6941393e-03
   1.2068966e+00   2.4672487e-03
   1.2618167e+00   2.0689655e-03
   1.2758621e+00   1.9464908e-03
   1.3376503e+00   1.3793103e-03
   1.3448276e+00   1.2574120e-03
   1.3746650e+00   6.8965517e-04
   1.3850398e+00   8.6736174e-18
   1.3731224e+00  -6.8965517e-04
   1.3448276e+00  -1.2057847e-03
   1.3355165e+00  -1.3793103e-03
   1.2758621e+00  -2.0357174e-03
   1.2708367e+00  -2.0689655e-03
   1.2068966e+00  -2.4315064e-03
   1.1379310e+00  -2.6619764e-03
   1.0993263e+00  -2.7586207e-03
   1.0689655e+00  -2.8536607e-03
   1.0000000e+00  -2.9232971e-03
   9.3103448e-01  -2.8949142e-03
   8.6565619e-01  -2.7586207e-03
   8.6206897e-01  -2.7536352e-03
   7.9310345e-01  -2.5767621e-03
   7.2413793e-01  -2.2630578e-03
   6.9717397e-01  -2.0689655e-03
   6.5517241e-01  -1.7482264e-03
   6.2083255e-01  -1.3793103e-03
   5.8870698e-01  -6.8965517e-04
   5.8620690e-01  -5.1132983e-04
   5.7635634e-01   8.6736174e-18
   5.8620690e-01   4.6153742e-04


==> LRR_example_test_X_undist_contours_3.dat <==
   6.5517241e-01   1.4263957e-03
   7.2413793e-01   1.9842782e-03
   7.3943950e-01   2.0689655e-03
   7.9310345e-01   2.3759443e-03
   8.6206897e-01   2.5888365e-03
   9.3103448e-01   2.6974680e-03
   1.0000000e+00   2.6985179e-03
   1.0689655e+00   2.6309607e-03
   1.1379310e+00   2.4253326e-03
   1.2068966e+00   2.1368048e-03
   1.2162511e+00   2.0689655e-03
   1.2758621e+00   1.5491627e-03
   1.2943656e+00   1.3793103e-03
   1.3366083e+00   6.8965517e-04
   1.3448276e+00   6.2995905e-06
   1.3449118e+00   8.6736174e-18
   1.3448276e+00  -5.1157749e-06
   1.3345041e+00  -6.8965517e-04
   1.2970055e+00  -1.3793103e-03
   1.2758621e+00  -1.6119626e-03
   1.2068966e+00  -2.0684483e-03
   1.2068118e+00  -2.0689655e-03
   1.1379310e+00  -2.4128969e-03
   1.0689655e+00  -2.6076989e-03
   1.0000000e+00  -2.6769607e-03
   9.3103448e-01  -2.6637155e-03
   8.6206897e-01  -2.5564811e-03
   7.9310345e-01  -2.3587802e-03
   7.3623287e-01  -2.0689655e-03
   7.2413793e-01  -2.0118225e-03
   6.5517241e-01  -1.4611450e-03
   6.4755498e-01  -1.3793103e-03
   6.0983309e-01  -6.8965517e-04
   5.9804347e-01   8.6736174e-18
   6.1121075e-01   6.8965517e-04
   6.5081787e-01   1.3793103e-03
   6.5517241e-01   1.4263957e-03


==> LRR_example_test_X_undist_contours_4.dat <==
   6.5517241e-01   1.0709433e-03
   6.7715480e-01   1.3793103e-03
   7.2413793e-01   1.7697726e-03
   7.7819701e-01   2.0689655e-03
   7.9310345e-01   2.1542362e-03
   8.6206897e-01   2.4005743e-03
   9.3103448e-01   2.5260863e-03
   1.0000000e+00   2.5111300e-03
   1.0689655e+00   2.4314234e-03
   1.1379310e+00   2.1565259e-03
   1.1579809e+00   2.0689655e-03
   1.2068966e+00   1.8380835e-03
   1.2575114e+00   1.3793103e-03
   1.2758621e+00   1.0647674e-03
   1.3005091e+00   6.8965517e-04
   1.3154600e+00   8.6736174e-18
   1.2977472e+00  -6.8965517e-04
   1.2758621e+00  -1.0820781e-03
   1.2577253e+00  -1.3793103e-03
   1.2068966e+00  -1.7640410e-03
   1.1569275e+00  -2.0689655e-03
   1.1379310e+00  -2.1638174e-03
   1.0689655e+00  -2.3904992e-03
   1.0000000e+00  -2.4831731e-03
   9.3103448e-01  -2.4876816e-03
   8.6206897e-01  -2.3593269e-03
   7.9310345e-01  -2.1407982e-03
   7.7900765e-01  -2.0689655e-03
   7.2413793e-01  -1.8097313e-03
   6.7250466e-01  -1.3793103e-03
   6.5517241e-01  -1.1143746e-03
   6.3095921e-01  -6.8965517e-04
   6.1595950e-01   8.6736174e-18
   6.3262336e-01   6.8965517e-04
   6.5517241e-01   1.0709433e-03


==> LRR_example_test_X_undist_contours_5.dat <==
   6.5517241e-01   7.0887157e-04
   7.0296560e-01   1.3793103e-03
   7.2413793e-01   1.5552671e-03
   7.9310345e-01   1.9704708e-03
   8.2392891e-01   2.0689655e-03
   8.6206897e-01   2.2123120e-03
   9.3103448e-01   2.3547045e-03
   1.0000000e+00   2.3237420e-03
   1.0689655e+00   2.2318861e-03
   1.1067382e+00   2.0689655e-03
   1.1379310e+00   1.9096526e-03
   1.2068966e+00   1.5475572e-03
   1.2254586e+00   1.3793103e-03
   1.2674280e+00   6.8965517e-04
   1.2758621e+00   3.5954425e-04
   1.2860307e+00   8.6736174e-18
   1.2758621e+00  -3.1767328e-04
   1.2647728e+00  -6.8965517e-04
   1.2175085e+00  -1.3793103e-03
   1.2068966e+00  -1.4596337e-03
   1.1379310e+00  -1.9239856e-03
   1.0990944e+00  -2.0689655e-03
   1.0689655e+00  -2.1732995e-03
   1.0000000e+00  -2.2893856e-03
   9.3103448e-01  -2.3116477e-03
   8.6206897e-01  -2.1621728e-03
   8.3354939e-01  -2.0689655e-03
   7.9310345e-01  -1.9581396e-03
   7.2413793e-01  -1.6076401e-03
   6.9674751e-01  -1.3793103e-03
   6.5517241e-01  -7.4380533e-04
   6.5208532e-01  -6.8965517e-04
   6.3387553e-01   8.6736174e-18
   6.5403597e-01   6.8965517e-04
   6.5517241e-01   7.0887157e-04


==> LRR_example_test_X_undist_contours_6.dat <==
   6.5517241e-01   1.1459857e-04
   6.7122675e-01   6.8965517e-04
   7.2413793e-01   1.3417596e-03
   7.2845142e-01   1.3793103e-03
   7.9310345e-01   1.8104188e-03
   8.6206897e-01   2.0340572e-03
   8.8023300e-01   2.0689655e-03
   9.3103448e-01   2.1833228e-03
   1.0000000e+00   2.1363540e-03
   1.0456640e+00   2.0689655e-03
   1.0689655e+00   2.0360394e-03
   1.1379310e+00   1.6733756e-03
   1.1894679e+00   1.3793103e-03
   1.2068966e+00   1.2083379e-03
   1.2408426e+00   6.8965517e-04
   1.2598137e+00   8.6736174e-18
   1.2373647e+00  -6.8965517e-04
   1.2068966e+00  -1.1045600e-03
   1.1822803e+00  -1.3793103e-03
   1.1379310e+00  -1.6898412e-03
   1.0689655e+00  -1.9796135e-03
   1.0144246e+00  -2.0689655e-03
   1.0000000e+00  -2.0955980e-03
   9.3103448e-01  -2.1356138e-03
   9.0220944e-01  -2.0689655e-03
   8.6206897e-01  -1.9982341e-03
   7.9310345e-01  -1.7928424e-03
   7.2413793e-01  -1.4055489e-03
   7.2099036e-01  -1.3793103e-03
   6.7043279e-01  -6.8965517e-04
   6.5517241e-01  -1.2482686e-04
   6.5179156e-01   8.6736174e-18
   6.5517241e-01   1.1459857e-04


==> LRR_example_test_X_undist_contours_7.dat <==
   7.2413793e-01   1.1328080e-03
   7.5245393e-01   1.3793103e-03
   7.9310345e-01   1.6503669e-03
   8.6206897e-01   1.8877406e-03
   9.3103448e-01   2.0207281e-03
   1.0000000e+00   1.9704653e-03
   1.0689655e+00   1.8566136e-03
   1.1379310e+00   1.4370985e-03
   1.1480588e+00   1.3793103e-03
   1.2068966e+00   8.0212102e-04
   1.2142571e+00   6.8965517e-04
   1.2352925e+00   8.6736174e-18
   1.2099565e+00  -6.8965517e-04
   1.2068966e+00  -7.3132471e-04
   1.1488404e+00  -1.3793103e-03
   1.1379310e+00  -1.4556969e-03
   1.0689655e+00  -1.8076638e-03
   1.0000000e+00  -1.9411089e-03
   9.3103448e-01  -1.9805744e-03
   8.6206897e-01  -1.8640789e-03
   7.9310345e-01  -1.6275452e-03
   7.4943875e-01  -1.3793103e-03
   7.2413793e-01  -1.1705869e-03
   6.8830473e-01  -6.8965517e-04
   6.6837851e-01   8.6736174e-18
   6.8818090e-01   6.8965517e-04
   7.2413793e-01   1.1328080e-03


==> LRR_example_test_X_undist_contours_8.dat <==
   7.2413793e-01   9.2385641e-04
   7.7645643e-01   1.3793103e-03
   7.9310345e-01   1.4903149e-03
   8.6206897e-01   1.7414239e-03
   9.3103448e-01   1.8757548e-03
   1.0000000e+00   1.8166500e-03
   1.0689655e+00   1.6771877e-03
   1.1163636e+00   1.3793103e-03
   1.1379310e+00   1.1977501e-03
   1.1893187e+00   6.8965517e-04
   1.2068966e+00   1.2367795e-04
   1.2107714e+00   8.6736174e-18
   1.2068966e+00  -1.0414985e-04
   1.1859204e+00  -6.8965517e-04
   1.1379310e+00  -1.2076034e-03
   1.1164677e+00  -1.3793103e-03
   1.0689655e+00  -1.6357140e-03
   1.0000000e+00  -1.7928812e-03
   9.3103448e-01  -1.8383269e-03
   8.6206897e-01  -1.7299238e-03
   7.9310345e-01  -1.4622481e-03
   7.7851464e-01  -1.3793103e-03
   7.2413793e-01  -9.3072041e-04
   7.0617667e-01  -6.8965517e-04
   6.8465632e-01   8.6736174e-18
   7.0513505e-01   6.8965517e-04
   7.2413793e-01   9.2385641e-04


==> LRR_example_test_X_undist_contours_9.dat <==
   7.2413793e-01   7.1490480e-04
   7.9310345e-01   1.3231324e-03
   8.0496790e-01   1.3793103e-03
   8.6206897e-01   1.5951073e-03
   9.3103448e-01   1.7307816e-03
   1.0000000e+00   1.6628347e-03
   1.0689655e+00   1.4977619e-03
   1.0878135e+00   1.3793103e-03
   1.1379310e+00   9.5740733e-04
   1.1650109e+00   6.8965517e-04
   1.1869115e+00   8.6736174e-18
   1.1623080e+00  -6.8965517e-04
   1.1379310e+00  -9.5275576e-04
   1.0846117e+00  -1.3793103e-03
   1.0689655e+00  -1.4637642e-03
   1.0000000e+00  -1.6446535e-03
   9.3103448e-01  -1.6960794e-03
   8.6206897e-01  -1.5957687e-03
   8.0937537e-01  -1.3793103e-03
   7.9310345e-01  -1.2938789e-03
   7.2413793e-01  -6.9085391e-04
   7.2404862e-01  -6.8965517e-04
   7.0093412e-01   8.6736174e-18
   7.2208920e-01   6.8965517e-04
   7.2413793e-01   7.1490480e-04


==> LRR_example_test_bond_yields.dat <==
   3.3333333e-01   3.5064240e-02   2.1832446e-02   4.8562112e-02   3.5064240e-02   2.1832446e-02   4.8562112e-02
   2.0000000e+00   3.3717286e-02   2.1165741e-02   4.6580658e-02   3.3717286e-02   2.1165741e-02   4.6580658e-02
   3.6666667e+00   3.2446387e-02   2.0524713e-02   4.4712717e-02   3.2446387e-02   2.0524713e-02   4.4712717e-02
   5.3333333e+00   3.1247305e-02   1.9913856e-02   4.2955508e-02   3.1247305e-02   1.9913856e-02   4.2955508e-02
   7.0000000e+00   3.0115926e-02   1.9312118e-02   4.1300706e-02   3.0115926e-02   1.9312118e-02   4.1300706e-02
   8.6666667e+00   2.9048288e-02   1.8745198e-02   3.9741421e-02   2.9048288e-02   1.8745198e-02   3.9741421e-02
   1.0333333e+01   2.8040595e-02   1.8202131e-02   3.8288654e-02   2.8040595e-02   1.8202131e-02   3.8288654e-02
   1.2000000e+01   2.7089229e-02   1.7689583e-02   3.6918521e-02   2.7089229e-02   1.7689583e-02   3.6918521e-02
   1.3666667e+01   2.6190753e-02   1.7194240e-02   3.5633101e-02   2.6190753e-02   1.7194240e-02   3.5633101e-02
   1.5333333e+01   2.5341914e-02   1.6726152e-02   3.4423348e-02   2.5341914e-02   1.6726152e-02   3.4423348e-02
   1.7000000e+01   2.4539639e-02   1.6270437e-02   3.3282336e-02   2.4539639e-02   1.6270437e-02   3.3282336e-02
   1.8666667e+01   2.3781035e-02   1.5842496e-02   3.2202540e-02   2.3781035e-02   1.5842496e-02   3.2202540e-02
   2.0333333e+01   2.3063382e-02   1.5434024e-02   3.1177931e-02   2.3063382e-02   1.5434024e-02   3.1177931e-02
   2.2000000e+01   2.2384126e-02   1.5039077e-02   3.0216511e-02   2.2384126e-02   1.5039077e-02   3.0216511e-02
   2.3666667e+01   2.1740872e-02   1.4669945e-02   2.9308790e-02   2.1740872e-02   1.4669945e-02   2.9308790e-02
   2.5333333e+01   2.1131378e-02   1.4315854e-02   2.8445683e-02   2.1131378e-02   1.4315854e-02   2.8445683e-02
   2.7000000e+01   2.0553545e-02   1.3973052e-02   2.7629785e-02   2.0553545e-02   1.3973052e-02   2.7629785e-02
   2.8666667e+01   2.0005412e-02   1.3650540e-02   2.6856119e-02   2.0005412e-02   1.3650540e-02   2.6856119e-02
   3.0333333e+01   1.9485144e-02   1.3344030e-02   2.6123748e-02   1.9485144e-02   1.3344030e-02   2.6123748e-02
   3.2000000e+01   1.8991028e-02   1.3050454e-02   2.5433628e-02   1.8991028e-02   1.3050454e-02   2.5433628e-02
   3.3666667e+01   1.8521466e-02   1.2767232e-02   2.4774005e-02   1.8521466e-02   1.2767232e-02   2.4774005e-02
   3.5333333e+01   1.8074964e-02   1.2498901e-02   2.4144296e-02   1.8074964e-02   1.2498901e-02   2.4144296e-02
   3.7000000e+01   1.7650127e-02   1.2240213e-02   2.3548362e-02   1.7650127e-02   1.2240213e-02   2.3548362e-02
   3.8666667e+01   1.7245655e-02   1.1992215e-02   2.2981168e-02   1.7245655e-02   1.1992215e-02   2.2981168e-02
   4.0333333e+01   1.6860333e-02   1.1755589e-02   2.2441908e-02   1.6860333e-02   1.1755589e-02   2.2441908e-02
   4.2000000e+01   1.6493026e-02   1.1531734e-02   2.1927834e-02   1.6493026e-02   1.1531734e-02   2.1927834e-02
   4.3666667e+01   1.6142677e-02   1.1317133e-02   2.1438603e-02   1.6142677e-02   1.1317133e-02   2.1438603e-02
   4.5333333e+01   1.5808297e-02   1.1110370e-02   2.0970377e-02   1.5808297e-02   1.1110370e-02   2.0970377e-02
   4.7000000e+01   1.5488962e-02   1.0914289e-02   2.0522870e-02   1.5488962e-02   1.0914289e-02   2.0522870e-02
   4.8666667e+01   1.5183810e-02   1.0727028e-02   2.0094853e-02   1.5183810e-02   1.0727028e-02   2.0094853e-02
   5.0333333e+01   1.4892035e-02   1.0546601e-02   1.9684551e-02   1.4892035e-02   1.0546601e-02   1.9684551e-02
   5.2000000e+01   1.4612883e-02   1.0376473e-02   1.9293726e-02   1.4612883e-02   1.0376473e-02   1.9293726e-02
   5.3666667e+01   1.4345651e-02   1.0212236e-02   1.8919250e-02   1.4345651e-02   1.0212236e-02   1.8919250e-02
   5.5333333e+01   1.4089678e-02   1.0055442e-02   1.8558397e-02   1.4089678e-02   1.0055442e-02   1.8558397e-02
   5.7000000e+01   1.3844349e-02   9.9048419e-03   1.8212617e-02   1.3844349e-02   9.9048419e-03   1.8212617e-02
   5.8666667e+01   1.3609085e-02   9.7606200e-03   1.7880462e-02   1.3609085e-02   9.7606200e-03   1.7880462e-02
   6.0333333e+01   1.3383347e-02   9.6184301e-03   1.7562235e-02   1.3383347e-02   9.6184301e-03   1.7562235e-02
   6.2000000e+01   1.3166627e-02   9.4831158e-03   1.7258833e-02   1.3166627e-02   9.4831158e-03   1.7258833e-02
   6.3666667e+01   1.2958450e-02   9.3540208e-03   1.6964597e-02   1.2958450e-02   9.3540208e-03   1.6964597e-02
   6.5333333e+01   1.2758372e-02   9.2308221e-03   1.6682326e-02   1.2758372e-02   9.2308221e-03   1.6682326e-02
   6.7000000e+01   1.2565974e-02   9.1132877e-03   1.6409876e-02   1.2565974e-02   9.1132877e-03   1.6409876e-02
   6.8666667e+01   1.2380864e-02   8.9993909e-03   1.6148399e-02   1.2380864e-02   8.9993909e-03   1.6148399e-02
   7.0333333e+01   1.2202673e-02   8.8905399e-03   1.5897970e-02   1.2202673e-02   8.8905399e-03   1.5897970e-02
   7.2000000e+01   1.2031056e-02   8.7841555e-03   1.5654328e-02   1.2031056e-02   8.7841555e-03   1.5654328e-02
   7.3666667e+01   1.1865687e-02   8.6813431e-03   1.5420323e-02   1.1865687e-02   8.6813431e-03   1.5420323e-02
   7.5333333e+01   1.1706260e-02   8.5821426e-03   1.5195011e-02   1.1706260e-02   8.5821426e-03   1.5195011e-02
   7.7000000e+01   1.1552487e-02   8.4865460e-03   1.4976307e-02   1.1552487e-02   8.4865460e-03   1.4976307e-02
   7.8666667e+01   1.1404096e-02   8.3953890e-03   1.4764965e-02   1.1404096e-02   8.3953890e-03   1.4764965e-02
   8.0333333e+01   1.1260833e-02   8.3081058e-03   1.4561540e-02   1.1260833e-02   8.3081058e-03   1.4561540e-02
   8.2000000e+01   1.1122456e-02   8.2244281e-03   1.4364882e-02   1.1122456e-02   8.2244281e-03   1.4364882e-02
   8.3666667e+01   1.0988738e-02   8.1420591e-03   1.4174695e-02   1.0988738e-02   8.1420591e-03   1.4174695e-02
   8.5333333e+01   1.0859466e-02   8.0623398e-03   1.3990493e-02   1.0859466e-02   8.0623398e-03   1.3990493e-02
   8.7000000e+01   1.0734436e-02   7.9848258e-03   1.3812638e-02   1.0734436e-02   7.9848258e-03   1.3812638e-02
   8.8666667e+01   1.0613459e-02   7.9110511e-03   1.3640457e-02   1.0613459e-02   7.9110511e-03   1.3640457e-02
   9.0333333e+01   1.0496354e-02   7.8389306e-03   1.3473785e-02   1.0496354e-02   7.8389306e-03   1.3473785e-02
   9.2000000e+01   1.0382949e-02   7.7692695e-03   1.3312261e-02   1.0382949e-02   7.7692695e-03   1.3312261e-02
   9.3666667e+01   1.0273084e-02   7.7019600e-03   1.3155823e-02   1.0273084e-02   7.7019600e-03   1.3155823e-02
   9.5333333e+01   1.0166606e-02   7.6370393e-03   1.3004102e-02   1.0166606e-02   7.6370393e-03   1.3004102e-02
   9.7000000e+01   1.0063371e-02   7.5743119e-03   1.2856849e-02   1.0063371e-02   7.5743119e-03   1.2856849e-02
   9.8666667e+01   9.9632415e-03   7.5134051e-03   1.2713264e-02   9.9632415e-03   7.5134051e-03   1.2713264e-02
   1.0033333e+02   9.8660876e-03   7.4541788e-03   1.2573864e-02   9.8660876e-03   7.4541788e-03   1.2573864e-02
   1.0200000e+02   9.7717864e-03   7.3962647e-03   1.2438882e-02   9.7717864e-03   7.3962647e-03   1.2438882e-02


==> LRR_example_test_bond_yields_fill.dat <==
   3.3333333e-01   2.1832446e-02   2.1832446e-02
   2.0000000e+00   2.1165741e-02   2.1165741e-02
   3.6666667e+00   2.0524713e-02   2.0524713e-02
   5.3333333e+00   1.9913856e-02   1.9913856e-02
   7.0000000e+00   1.9312118e-02   1.9312118e-02
   8.6666667e+00   1.8745198e-02   1.8745198e-02
   1.0333333e+01   1.8202131e-02   1.8202131e-02
   1.2000000e+01   1.7689583e-02   1.7689583e-02
   1.3666667e+01   1.7194240e-02   1.7194240e-02
   1.5333333e+01   1.6726152e-02   1.6726152e-02
   1.7000000e+01   1.6270437e-02   1.6270437e-02
   1.8666667e+01   1.5842496e-02   1.5842496e-02
   2.0333333e+01   1.5434024e-02   1.5434024e-02
   2.2000000e+01   1.5039077e-02   1.5039077e-02
   2.3666667e+01   1.4669945e-02   1.4669945e-02
   2.5333333e+01   1.4315854e-02   1.4315854e-02
   2.7000000e+01   1.3973052e-02   1.3973052e-02
   2.8666667e+01   1.3650540e-02   1.3650540e-02
   3.0333333e+01   1.3344030e-02   1.3344030e-02
   3.2000000e+01   1.3050454e-02   1.3050454e-02
   3.3666667e+01   1.2767232e-02   1.2767232e-02
   3.5333333e+01   1.2498901e-02   1.2498901e-02
   3.7000000e+01   1.2240213e-02   1.2240213e-02
   3.8666667e+01   1.1992215e-02   1.1992215e-02
   4.0333333e+01   1.1755589e-02   1.1755589e-02
   4.2000000e+01   1.1531734e-02   1.1531734e-02
   4.3666667e+01   1.1317133e-02   1.1317133e-02
   4.5333333e+01   1.1110370e-02   1.1110370e-02
   4.7000000e+01   1.0914289e-02   1.0914289e-02
   4.8666667e+01   1.0727028e-02   1.0727028e-02
   5.0333333e+01   1.0546601e-02   1.0546601e-02
   5.2000000e+01   1.0376473e-02   1.0376473e-02
   5.3666667e+01   1.0212236e-02   1.0212236e-02
   5.5333333e+01   1.0055442e-02   1.0055442e-02
   5.7000000e+01   9.9048419e-03   9.9048419e-03
   5.8666667e+01   9.7606200e-03   9.7606200e-03
   6.0333333e+01   9.6184301e-03   9.6184301e-03
   6.2000000e+01   9.4831158e-03   9.4831158e-03
   6.3666667e+01   9.3540208e-03   9.3540208e-03
   6.5333333e+01   9.2308221e-03   9.2308221e-03
   6.7000000e+01   9.1132877e-03   9.1132877e-03
   6.8666667e+01   8.9993909e-03   8.9993909e-03
   7.0333333e+01   8.8905399e-03   8.8905399e-03
   7.2000000e+01   8.7841555e-03   8.7841555e-03
   7.3666667e+01   8.6813431e-03   8.6813431e-03
   7.5333333e+01   8.5821426e-03   8.5821426e-03
   7.7000000e+01   8.4865460e-03   8.4865460e-03
   7.8666667e+01   8.3953890e-03   8.3953890e-03
   8.0333333e+01   8.3081058e-03   8.3081058e-03
   8.2000000e+01   8.2244281e-03   8.2244281e-03
   8.3666667e+01   8.1420591e-03   8.1420591e-03
   8.5333333e+01   8.0623398e-03   8.0623398e-03
   8.7000000e+01   7.9848258e-03   7.9848258e-03
   8.8666667e+01   7.9110511e-03   7.9110511e-03
   9.0333333e+01   7.8389306e-03   7.8389306e-03
   9.2000000e+01   7.7692695e-03   7.7692695e-03
   9.3666667e+01   7.7019600e-03   7.7019600e-03
   9.5333333e+01   7.6370393e-03   7.6370393e-03
   9.7000000e+01   7.5743119e-03   7.5743119e-03
   9.8666667e+01   7.5134051e-03   7.5134051e-03
   1.0033333e+02   7.4541788e-03   7.4541788e-03
   1.0200000e+02   7.3962647e-03   7.3962647e-03
   1.0200000e+02   1.2438882e-02   1.2438882e-02
   1.0033333e+02   1.2573864e-02   1.2573864e-02
   9.8666667e+01   1.2713264e-02   1.2713264e-02
   9.7000000e+01   1.2856849e-02   1.2856849e-02
   9.5333333e+01   1.3004102e-02   1.3004102e-02
   9.3666667e+01   1.3155823e-02   1.3155823e-02
   9.2000000e+01   1.3312261e-02   1.3312261e-02
   9.0333333e+01   1.3473785e-02   1.3473785e-02
   8.8666667e+01   1.3640457e-02   1.3640457e-02
   8.7000000e+01   1.3812638e-02   1.3812638e-02
   8.5333333e+01   1.3990493e-02   1.3990493e-02
   8.3666667e+01   1.4174695e-02   1.4174695e-02
   8.2000000e+01   1.4364882e-02   1.4364882e-02
   8.0333333e+01   1.4561540e-02   1.4561540e-02
   7.8666667e+01   1.4764965e-02   1.4764965e-02
   7.7000000e+01   1.4976307e-02   1.4976307e-02
   7.5333333e+01   1.5195011e-02   1.5195011e-02
   7.3666667e+01   1.5420323e-02   1.5420323e-02
   7.2000000e+01   1.5654328e-02   1.5654328e-02
   7.0333333e+01   1.5897970e-02   1.5897970e-02
   6.8666667e+01   1.6148399e-02   1.6148399e-02
   6.7000000e+01   1.6409876e-02   1.6409876e-02
   6.5333333e+01   1.6682326e-02   1.6682326e-02
   6.3666667e+01   1.6964597e-02   1.6964597e-02
   6.2000000e+01   1.7258833e-02   1.7258833e-02
   6.0333333e+01   1.7562235e-02   1.7562235e-02
   5.8666667e+01   1.7880462e-02   1.7880462e-02
   5.7000000e+01   1.8212617e-02   1.8212617e-02
   5.5333333e+01   1.8558397e-02   1.8558397e-02
   5.3666667e+01   1.8919250e-02   1.8919250e-02
   5.2000000e+01   1.9293726e-02   1.9293726e-02
   5.0333333e+01   1.9684551e-02   1.9684551e-02
   4.8666667e+01   2.0094853e-02   2.0094853e-02
   4.7000000e+01   2.0522870e-02   2.0522870e-02
   4.5333333e+01   2.0970377e-02   2.0970377e-02
   4.3666667e+01   2.1438603e-02   2.1438603e-02
   4.2000000e+01   2.1927834e-02   2.1927834e-02
   4.0333333e+01   2.2441908e-02   2.2441908e-02
   3.8666667e+01   2.2981168e-02   2.2981168e-02
   3.7000000e+01   2.3548362e-02   2.3548362e-02
   3.5333333e+01   2.4144296e-02   2.4144296e-02
   3.3666667e+01   2.4774005e-02   2.4774005e-02
   3.2000000e+01   2.5433628e-02   2.5433628e-02
   3.0333333e+01   2.6123748e-02   2.6123748e-02
   2.8666667e+01   2.6856119e-02   2.6856119e-02
   2.7000000e+01   2.7629785e-02   2.7629785e-02
   2.5333333e+01   2.8445683e-02   2.8445683e-02
   2.3666667e+01   2.9308790e-02   2.9308790e-02
   2.2000000e+01   3.0216511e-02   3.0216511e-02
   2.0333333e+01   3.1177931e-02   3.1177931e-02
   1.8666667e+01   3.2202540e-02   3.2202540e-02
   1.7000000e+01   3.3282336e-02   3.3282336e-02
   1.5333333e+01   3.4423348e-02   3.4423348e-02
   1.3666667e+01   3.5633101e-02   3.5633101e-02
   1.2000000e+01   3.6918521e-02   3.6918521e-02
   1.0333333e+01   3.8288654e-02   3.8288654e-02
   8.6666667e+00   3.9741421e-02   3.9741421e-02
   7.0000000e+00   4.1300706e-02   4.1300706e-02
   5.3333333e+00   4.2955508e-02   4.2955508e-02
   3.6666667e+00   4.4712717e-02   4.4712717e-02
   2.0000000e+00   4.6580658e-02   4.6580658e-02
   3.3333333e-01   4.8562112e-02   4.8562112e-02


==> LRR_example_test_bond_yields_rn.dat <==
   3.3333333e-01   3.5064240e-02   2.1832446e-02   4.8562112e-02   3.5064240e-02   2.1832446e-02   4.8562112e-02
   2.0000000e+00   3.3717286e-02   2.1165741e-02   4.6580658e-02   3.3717286e-02   2.1165741e-02   4.6580658e-02
   3.6666667e+00   3.2446387e-02   2.0524713e-02   4.4712717e-02   3.2446387e-02   2.0524713e-02   4.4712717e-02
   5.3333333e+00   3.1247305e-02   1.9913856e-02   4.2955508e-02   3.1247305e-02   1.9913856e-02   4.2955508e-02
   7.0000000e+00   3.0115926e-02   1.9312118e-02   4.1300706e-02   3.0115926e-02   1.9312118e-02   4.1300706e-02
   8.6666667e+00   2.9048288e-02   1.8745198e-02   3.9741421e-02   2.9048288e-02   1.8745198e-02   3.9741421e-02
   1.0333333e+01   2.8040595e-02   1.8202131e-02   3.8288654e-02   2.8040595e-02   1.8202131e-02   3.8288654e-02
   1.2000000e+01   2.7089229e-02   1.7689583e-02   3.6918521e-02   2.7089229e-02   1.7689583e-02   3.6918521e-02
   1.3666667e+01   2.6190753e-02   1.7194240e-02   3.5633101e-02   2.6190753e-02   1.7194240e-02   3.5633101e-02
   1.5333333e+01   2.5341914e-02   1.6726152e-02   3.4423348e-02   2.5341914e-02   1.6726152e-02   3.4423348e-02
   1.7000000e+01   2.4539639e-02   1.6270437e-02   3.3282336e-02   2.4539639e-02   1.6270437e-02   3.3282336e-02
   1.8666667e+01   2.3781035e-02   1.5842496e-02   3.2202540e-02   2.3781035e-02   1.5842496e-02   3.2202540e-02
   2.0333333e+01   2.3063382e-02   1.5434024e-02   3.1177931e-02   2.3063382e-02   1.5434024e-02   3.1177931e-02
   2.2000000e+01   2.2384126e-02   1.5039077e-02   3.0216511e-02   2.2384126e-02   1.5039077e-02   3.0216511e-02
   2.3666667e+01   2.1740872e-02   1.4669945e-02   2.9308790e-02   2.1740872e-02   1.4669945e-02   2.9308790e-02
   2.5333333e+01   2.1131378e-02   1.4315854e-02   2.8445683e-02   2.1131378e-02   1.4315854e-02   2.8445683e-02
   2.7000000e+01   2.0553545e-02   1.3973052e-02   2.7629785e-02   2.0553545e-02   1.3973052e-02   2.7629785e-02
   2.8666667e+01   2.0005412e-02   1.3650540e-02   2.6856119e-02   2.0005412e-02   1.3650540e-02   2.6856119e-02
   3.0333333e+01   1.9485144e-02   1.3344030e-02   2.6123748e-02   1.9485144e-02   1.3344030e-02   2.6123748e-02
   3.2000000e+01   1.8991028e-02   1.3050454e-02   2.5433628e-02   1.8991028e-02   1.3050454e-02   2.5433628e-02
   3.3666667e+01   1.8521466e-02   1.2767232e-02   2.4774005e-02   1.8521466e-02   1.2767232e-02   2.4774005e-02
   3.5333333e+01   1.8074964e-02   1.2498901e-02   2.4144296e-02   1.8074964e-02   1.2498901e-02   2.4144296e-02
   3.7000000e+01   1.7650127e-02   1.2240213e-02   2.3548362e-02   1.7650127e-02   1.2240213e-02   2.3548362e-02
   3.8666667e+01   1.7245655e-02   1.1992215e-02   2.2981168e-02   1.7245655e-02   1.1992215e-02   2.2981168e-02
   4.0333333e+01   1.6860333e-02   1.1755589e-02   2.2441908e-02   1.6860333e-02   1.1755589e-02   2.2441908e-02
   4.2000000e+01   1.6493026e-02   1.1531734e-02   2.1927834e-02   1.6493026e-02   1.1531734e-02   2.1927834e-02
   4.3666667e+01   1.6142677e-02   1.1317133e-02   2.1438603e-02   1.6142677e-02   1.1317133e-02   2.1438603e-02
   4.5333333e+01   1.5808297e-02   1.1110370e-02   2.0970377e-02   1.5808297e-02   1.1110370e-02   2.0970377e-02
   4.7000000e+01   1.5488962e-02   1.0914289e-02   2.0522870e-02   1.5488962e-02   1.0914289e-02   2.0522870e-02
   4.8666667e+01   1.5183810e-02   1.0727028e-02   2.0094853e-02   1.5183810e-02   1.0727028e-02   2.0094853e-02
   5.0333333e+01   1.4892035e-02   1.0546601e-02   1.9684551e-02   1.4892035e-02   1.0546601e-02   1.9684551e-02
   5.2000000e+01   1.4612883e-02   1.0376473e-02   1.9293726e-02   1.4612883e-02   1.0376473e-02   1.9293726e-02
   5.3666667e+01   1.4345651e-02   1.0212236e-02   1.8919250e-02   1.4345651e-02   1.0212236e-02   1.8919250e-02
   5.5333333e+01   1.4089678e-02   1.0055442e-02   1.8558397e-02   1.4089678e-02   1.0055442e-02   1.8558397e-02
   5.7000000e+01   1.3844349e-02   9.9048419e-03   1.8212617e-02   1.3844349e-02   9.9048419e-03   1.8212617e-02
   5.8666667e+01   1.3609085e-02   9.7606200e-03   1.7880462e-02   1.3609085e-02   9.7606200e-03   1.7880462e-02
   6.0333333e+01   1.3383347e-02   9.6184301e-03   1.7562235e-02   1.3383347e-02   9.6184301e-03   1.7562235e-02
   6.2000000e+01   1.3166627e-02   9.4831158e-03   1.7258833e-02   1.3166627e-02   9.4831158e-03   1.7258833e-02
   6.3666667e+01   1.2958450e-02   9.3540208e-03   1.6964597e-02   1.2958450e-02   9.3540208e-03   1.6964597e-02
   6.5333333e+01   1.2758372e-02   9.2308221e-03   1.6682326e-02   1.2758372e-02   9.2308221e-03   1.6682326e-02
   6.7000000e+01   1.2565974e-02   9.1132877e-03   1.6409876e-02   1.2565974e-02   9.1132877e-03   1.6409876e-02
   6.8666667e+01   1.2380864e-02   8.9993909e-03   1.6148399e-02   1.2380864e-02   8.9993909e-03   1.6148399e-02
   7.0333333e+01   1.2202673e-02   8.8905399e-03   1.5897970e-02   1.2202673e-02   8.8905399e-03   1.5897970e-02
   7.2000000e+01   1.2031056e-02   8.7841555e-03   1.5654328e-02   1.2031056e-02   8.7841555e-03   1.5654328e-02
   7.3666667e+01   1.1865687e-02   8.6813431e-03   1.5420323e-02   1.1865687e-02   8.6813431e-03   1.5420323e-02
   7.5333333e+01   1.1706260e-02   8.5821426e-03   1.5195011e-02   1.1706260e-02   8.5821426e-03   1.5195011e-02
   7.7000000e+01   1.1552487e-02   8.4865460e-03   1.4976307e-02   1.1552487e-02   8.4865460e-03   1.4976307e-02
   7.8666667e+01   1.1404096e-02   8.3953890e-03   1.4764965e-02   1.1404096e-02   8.3953890e-03   1.4764965e-02
   8.0333333e+01   1.1260833e-02   8.3081058e-03   1.4561540e-02   1.1260833e-02   8.3081058e-03   1.4561540e-02
   8.2000000e+01   1.1122456e-02   8.2244281e-03   1.4364882e-02   1.1122456e-02   8.2244281e-03   1.4364882e-02
   8.3666667e+01   1.0988738e-02   8.1420591e-03   1.4174695e-02   1.0988738e-02   8.1420591e-03   1.4174695e-02
   8.5333333e+01   1.0859466e-02   8.0623398e-03   1.3990493e-02   1.0859466e-02   8.0623398e-03   1.3990493e-02
   8.7000000e+01   1.0734436e-02   7.9848258e-03   1.3812638e-02   1.0734436e-02   7.9848258e-03   1.3812638e-02
   8.8666667e+01   1.0613459e-02   7.9110511e-03   1.3640457e-02   1.0613459e-02   7.9110511e-03   1.3640457e-02
   9.0333333e+01   1.0496354e-02   7.8389306e-03   1.3473785e-02   1.0496354e-02   7.8389306e-03   1.3473785e-02
   9.2000000e+01   1.0382949e-02   7.7692695e-03   1.3312261e-02   1.0382949e-02   7.7692695e-03   1.3312261e-02
   9.3666667e+01   1.0273084e-02   7.7019600e-03   1.3155823e-02   1.0273084e-02   7.7019600e-03   1.3155823e-02
   9.5333333e+01   1.0166606e-02   7.6370393e-03   1.3004102e-02   1.0166606e-02   7.6370393e-03   1.3004102e-02
   9.7000000e+01   1.0063371e-02   7.5743119e-03   1.2856849e-02   1.0063371e-02   7.5743119e-03   1.2856849e-02
   9.8666667e+01   9.9632415e-03   7.5134051e-03   1.2713264e-02   9.9632415e-03   7.5134051e-03   1.2713264e-02
   1.0033333e+02   9.8660876e-03   7.4541788e-03   1.2573864e-02   9.8660876e-03   7.4541788e-03   1.2573864e-02
   1.0200000e+02   9.7717864e-03   7.3962647e-03   1.2438882e-02   9.7717864e-03   7.3962647e-03   1.2438882e-02


==> LRR_example_test_bond_yields_rn_fill.dat <==
   3.3333333e-01   2.1832446e-02   2.1832446e-02
   2.0000000e+00   2.1165741e-02   2.1165741e-02
   3.6666667e+00   2.0524713e-02   2.0524713e-02
   5.3333333e+00   1.9913856e-02   1.9913856e-02
   7.0000000e+00   1.9312118e-02   1.9312118e-02
   8.6666667e+00   1.8745198e-02   1.8745198e-02
   1.0333333e+01   1.8202131e-02   1.8202131e-02
   1.2000000e+01   1.7689583e-02   1.7689583e-02
   1.3666667e+01   1.7194240e-02   1.7194240e-02
   1.5333333e+01   1.6726152e-02   1.6726152e-02
   1.7000000e+01   1.6270437e-02   1.6270437e-02
   1.8666667e+01   1.5842496e-02   1.5842496e-02
   2.0333333e+01   1.5434024e-02   1.5434024e-02
   2.2000000e+01   1.5039077e-02   1.5039077e-02
   2.3666667e+01   1.4669945e-02   1.4669945e-02
   2.5333333e+01   1.4315854e-02   1.4315854e-02
   2.7000000e+01   1.3973052e-02   1.3973052e-02
   2.8666667e+01   1.3650540e-02   1.3650540e-02
   3.0333333e+01   1.3344030e-02   1.3344030e-02
   3.2000000e+01   1.3050454e-02   1.3050454e-02
   3.3666667e+01   1.2767232e-02   1.2767232e-02
   3.5333333e+01   1.2498901e-02   1.2498901e-02
   3.7000000e+01   1.2240213e-02   1.2240213e-02
   3.8666667e+01   1.1992215e-02   1.1992215e-02
   4.0333333e+01   1.1755589e-02   1.1755589e-02
   4.2000000e+01   1.1531734e-02   1.1531734e-02
   4.3666667e+01   1.1317133e-02   1.1317133e-02
   4.5333333e+01   1.1110370e-02   1.1110370e-02
   4.7000000e+01   1.0914289e-02   1.0914289e-02
   4.8666667e+01   1.0727028e-02   1.0727028e-02
   5.0333333e+01   1.0546601e-02   1.0546601e-02
   5.2000000e+01   1.0376473e-02   1.0376473e-02
   5.3666667e+01   1.0212236e-02   1.0212236e-02
   5.5333333e+01   1.0055442e-02   1.0055442e-02
   5.7000000e+01   9.9048419e-03   9.9048419e-03
   5.8666667e+01   9.7606200e-03   9.7606200e-03
   6.0333333e+01   9.6184301e-03   9.6184301e-03
   6.2000000e+01   9.4831158e-03   9.4831158e-03
   6.3666667e+01   9.3540208e-03   9.3540208e-03
   6.5333333e+01   9.2308221e-03   9.2308221e-03
   6.7000000e+01   9.1132877e-03   9.1132877e-03
   6.8666667e+01   8.9993909e-03   8.9993909e-03
   7.0333333e+01   8.8905399e-03   8.8905399e-03
   7.2000000e+01   8.7841555e-03   8.7841555e-03
   7.3666667e+01   8.6813431e-03   8.6813431e-03
   7.5333333e+01   8.5821426e-03   8.5821426e-03
   7.7000000e+01   8.4865460e-03   8.4865460e-03
   7.8666667e+01   8.3953890e-03   8.3953890e-03
   8.0333333e+01   8.3081058e-03   8.3081058e-03
   8.2000000e+01   8.2244281e-03   8.2244281e-03
   8.3666667e+01   8.1420591e-03   8.1420591e-03
   8.5333333e+01   8.0623398e-03   8.0623398e-03
   8.7000000e+01   7.9848258e-03   7.9848258e-03
   8.8666667e+01   7.9110511e-03   7.9110511e-03
   9.0333333e+01   7.8389306e-03   7.8389306e-03
   9.2000000e+01   7.7692695e-03   7.7692695e-03
   9.3666667e+01   7.7019600e-03   7.7019600e-03
   9.5333333e+01   7.6370393e-03   7.6370393e-03
   9.7000000e+01   7.5743119e-03   7.5743119e-03
   9.8666667e+01   7.5134051e-03   7.5134051e-03
   1.0033333e+02   7.4541788e-03   7.4541788e-03
   1.0200000e+02   7.3962647e-03   7.3962647e-03
   1.0200000e+02   1.2438882e-02   1.2438882e-02
   1.0033333e+02   1.2573864e-02   1.2573864e-02
   9.8666667e+01   1.2713264e-02   1.2713264e-02
   9.7000000e+01   1.2856849e-02   1.2856849e-02
   9.5333333e+01   1.3004102e-02   1.3004102e-02
   9.3666667e+01   1.3155823e-02   1.3155823e-02
   9.2000000e+01   1.3312261e-02   1.3312261e-02
   9.0333333e+01   1.3473785e-02   1.3473785e-02
   8.8666667e+01   1.3640457e-02   1.3640457e-02
   8.7000000e+01   1.3812638e-02   1.3812638e-02
   8.5333333e+01   1.3990493e-02   1.3990493e-02
   8.3666667e+01   1.4174695e-02   1.4174695e-02
   8.2000000e+01   1.4364882e-02   1.4364882e-02
   8.0333333e+01   1.4561540e-02   1.4561540e-02
   7.8666667e+01   1.4764965e-02   1.4764965e-02
   7.7000000e+01   1.4976307e-02   1.4976307e-02
   7.5333333e+01   1.5195011e-02   1.5195011e-02
   7.3666667e+01   1.5420323e-02   1.5420323e-02
   7.2000000e+01   1.5654328e-02   1.5654328e-02
   7.0333333e+01   1.5897970e-02   1.5897970e-02
   6.8666667e+01   1.6148399e-02   1.6148399e-02
   6.7000000e+01   1.6409876e-02   1.6409876e-02
   6.5333333e+01   1.6682326e-02   1.6682326e-02
   6.3666667e+01   1.6964597e-02   1.6964597e-02
   6.2000000e+01   1.7258833e-02   1.7258833e-02
   6.0333333e+01   1.7562235e-02   1.7562235e-02
   5.8666667e+01   1.7880462e-02   1.7880462e-02
   5.7000000e+01   1.8212617e-02   1.8212617e-02
   5.5333333e+01   1.8558397e-02   1.8558397e-02
   5.3666667e+01   1.8919250e-02   1.8919250e-02
   5.2000000e+01   1.9293726e-02   1.9293726e-02
   5.0333333e+01   1.9684551e-02   1.9684551e-02
   4.8666667e+01   2.0094853e-02   2.0094853e-02
   4.7000000e+01   2.0522870e-02   2.0522870e-02
   4.5333333e+01   2.0970377e-02   2.0970377e-02
   4.3666667e+01   2.1438603e-02   2.1438603e-02
   4.2000000e+01   2.1927834e-02   2.1927834e-02
   4.0333333e+01   2.2441908e-02   2.2441908e-02
   3.8666667e+01   2.2981168e-02   2.2981168e-02
   3.7000000e+01   2.3548362e-02   2.3548362e-02
   3.5333333e+01   2.4144296e-02   2.4144296e-02
   3.3666667e+01   2.4774005e-02   2.4774005e-02
   3.2000000e+01   2.5433628e-02   2.5433628e-02
   3.0333333e+01   2.6123748e-02   2.6123748e-02
   2.8666667e+01   2.6856119e-02   2.6856119e-02
   2.7000000e+01   2.7629785e-02   2.7629785e-02
   2.5333333e+01   2.8445683e-02   2.8445683e-02
   2.3666667e+01   2.9308790e-02   2.9308790e-02
   2.2000000e+01   3.0216511e-02   3.0216511e-02
   2.0333333e+01   3.1177931e-02   3.1177931e-02
   1.8666667e+01   3.2202540e-02   3.2202540e-02
   1.7000000e+01   3.3282336e-02   3.3282336e-02
   1.5333333e+01   3.4423348e-02   3.4423348e-02
   1.3666667e+01   3.5633101e-02   3.5633101e-02
   1.2000000e+01   3.6918521e-02   3.6918521e-02
   1.0333333e+01   3.8288654e-02   3.8288654e-02
   8.6666667e+00   3.9741421e-02   3.9741421e-02
   7.0000000e+00   4.1300706e-02   4.1300706e-02
   5.3333333e+00   4.2955508e-02   4.2955508e-02
   3.6666667e+00   4.4712717e-02   4.4712717e-02
   2.0000000e+00   4.6580658e-02   4.6580658e-02
   3.3333333e-01   4.8562112e-02   4.8562112e-02


==> LRR_example_test_consumption.dat <==
   0.0000000e+00  -6.7815588e-04   1.7946499e-02   3.6707257e-02  -1.1275076e-02   7.4845703e-03   2.6278170e-02  -6.7815588e-04   1.7946499e-02   3.6707257e-02  -1.1275076e-02   7.4845703e-03   2.6278170e-02
   4.0000000e+00   7.4905330e-03   3.6063527e-02   6.4520422e-02  -1.9635819e-02   9.1686434e-03   3.7776681e-02  -2.2626742e-03   1.8132387e-02   3.8113477e-02  -1.9001241e-02   1.7182855e-03   2.1939759e-02
   8.0000000e+00   1.6034774e-02   5.4060791e-02   9.2267960e-02  -3.2629236e-02   5.9956593e-03   4.4676176e-02  -2.9722005e-03   1.8116940e-02   3.9091771e-02  -2.4650313e-02  -3.0465285e-03   1.8291319e-02
   1.2000000e+01   2.4632356e-02   7.2108610e-02   1.1985114e-01  -4.9598334e-02  -1.0264384e-03   4.7427684e-02  -3.3835377e-03   1.8038007e-02   3.9309953e-02  -2.8870110e-02  -6.7989308e-03   1.4971876e-02
   1.6000000e+01   3.3496379e-02   9.0165655e-02   1.4712551e-01  -6.9072397e-02  -1.0831053e-02   4.7109158e-02  -3.8677969e-03   1.8080233e-02   3.9746780e-02  -3.2609477e-02  -9.6154060e-03   1.2422251e-02
   2.0000000e+01   4.1982041e-02   1.0821044e-01   1.7389171e-01  -9.1854484e-02  -2.3236172e-02   4.4453062e-02  -4.0114874e-03   1.8012695e-02   3.9889694e-02  -3.5206028e-02  -1.2177692e-02   1.0394513e-02
   2.4000000e+01   5.0685483e-02   1.2617741e-01   2.0086606e-01  -1.1586490e-01  -3.7488161e-02   3.9533323e-02  -4.2064652e-03   1.7856292e-02   3.9861618e-02  -3.7526546e-02  -1.4096986e-02   8.6055625e-03
   2.8000000e+01   6.0124629e-02   1.4419717e-01   2.2704806e-01  -1.4117572e-01  -5.3305736e-02   3.3224830e-02  -4.1348289e-03   1.7818936e-02   3.9755527e-02  -3.9026847e-02  -1.5742629e-02   7.2995192e-03
   3.2000000e+01   7.0294773e-02   1.6177631e-01   2.5360820e-01  -1.6721103e-01  -7.0511986e-02   2.5250358e-02  -3.9325392e-03   1.7926197e-02   3.9899196e-02  -4.0240306e-02  -1.6728975e-02   6.0629629e-03
   3.6000000e+01   8.0551778e-02   1.7940192e-01   2.7975191e-01  -1.9429035e-01  -8.8775510e-02   1.6180732e-02  -3.9918743e-03   1.8082728e-02   4.0166455e-02  -4.1366023e-02  -1.7644774e-02   5.6344325e-03
   4.0000000e+01   9.1064488e-02   1.9755649e-01   3.0472973e-01  -2.2159347e-01  -1.0732655e-01   5.8253628e-03  -4.2037692e-03   1.7994079e-02   4.0029923e-02  -4.2344209e-02  -1.8468141e-02   4.7575699e-03
   4.4000000e+01   1.0187903e-01   2.1595611e-01   3.2994135e-01  -2.4997554e-01  -1.2675412e-01  -5.2899633e-03  -4.2290413e-03   1.7762024e-02   3.9942303e-02  -4.3082058e-02  -1.9435741e-02   3.9210866e-03
   4.8000000e+01   1.1295765e-01   2.3405969e-01   3.5504934e-01  -2.7795749e-01  -1.4675791e-01  -1.7897402e-02  -4.3235505e-03   1.8020552e-02   3.9919042e-02  -4.3943295e-02  -1.9695368e-02   3.4249783e-03
   5.2000000e+01   1.2374903e-01   2.5167050e-01   3.7922377e-01  -3.0721258e-01  -1.6735978e-01  -3.0332177e-02  -4.2368629e-03   1.7847689e-02   4.0071309e-02  -4.4259392e-02  -2.0240259e-02   3.2751099e-03
   5.6000000e+01   1.3590122e-01   2.6937072e-01   4.0314857e-01  -3.3540856e-01  -1.8784124e-01  -4.4129650e-02  -4.0982923e-03   1.8023910e-02   4.0123997e-02  -4.4563623e-02  -2.0482728e-02   3.0468556e-03
   6.0000000e+01   1.4761188e-01   2.8733746e-01   4.2715743e-01  -3.6366155e-01  -2.0873919e-01  -5.9030734e-02  -4.1195486e-03   1.8045867e-02   4.0041461e-02  -4.4691701e-02  -2.0642207e-02   2.7282504e-03
   6.4000000e+01   1.6048162e-01   3.0516890e-01   4.5121625e-01  -3.9209236e-01  -2.2983042e-01  -7.2883384e-02  -4.1289367e-03   1.7805238e-02   4.0162902e-02  -4.5222408e-02  -2.1106743e-02   2.5474422e-03
   6.8000000e+01   1.7139492e-01   3.2323678e-01   4.7523135e-01  -4.2105733e-01  -2.5090427e-01  -8.7491134e-02  -3.8481202e-03   1.8126639e-02   4.0122220e-02  -4.5155799e-02  -2.0912248e-02   2.4823876e-03
   7.2000000e+01   1.8375985e-01   3.4166530e-01   4.9935548e-01  -4.5018940e-01  -2.7295109e-01  -1.0243878e-01  -4.1849232e-03   1.7941116e-02   3.9914702e-02  -4.5712161e-02  -2.1403243e-02   2.1737882e-03
   7.6000000e+01   1.9666300e-01   3.5969214e-01   5.2218400e-01  -4.7778181e-01  -2.9482032e-01  -1.1741576e-01  -3.9001805e-03   1.8118272e-02   4.0154377e-02  -4.5450660e-02  -2.1283016e-02   2.2119488e-03


==> LRR_example_test_consumption_fill.dat <==
   0.0000000e+00  -6.7815588e-04  -1.1275076e-02  -6.7815588e-04  -1.1275076e-02
   4.0000000e+00   7.4905330e-03  -1.9635819e-02  -2.2626742e-03  -1.9001241e-02
   8.0000000e+00   1.6034774e-02  -3.2629236e-02  -2.9722005e-03  -2.4650313e-02
   1.2000000e+01   2.4632356e-02  -4.9598334e-02  -3.3835377e-03  -2.8870110e-02
   1.6000000e+01   3.3496379e-02  -6.9072397e-02  -3.8677969e-03  -3.2609477e-02
   2.0000000e+01   4.1982041e-02  -9.1854484e-02  -4.0114874e-03  -3.5206028e-02
   2.4000000e+01   5.0685483e-02  -1.1586490e-01  -4.2064652e-03  -3.7526546e-02
   2.8000000e+01   6.0124629e-02  -1.4117572e-01  -4.1348289e-03  -3.9026847e-02
   3.2000000e+01   7.0294773e-02  -1.6721103e-01  -3.9325392e-03  -4.0240306e-02
   3.6000000e+01   8.0551778e-02  -1.9429035e-01  -3.9918743e-03  -4.1366023e-02
   4.0000000e+01   9.1064488e-02  -2.2159347e-01  -4.2037692e-03  -4.2344209e-02
   4.4000000e+01   1.0187903e-01  -2.4997554e-01  -4.2290413e-03  -4.3082058e-02
   4.8000000e+01   1.1295765e-01  -2.7795749e-01  -4.3235505e-03  -4.3943295e-02
   5.2000000e+01   1.2374903e-01  -3.0721258e-01  -4.2368629e-03  -4.4259392e-02
   5.6000000e+01   1.3590122e-01  -3.3540856e-01  -4.0982923e-03  -4.4563623e-02
   6.0000000e+01   1.4761188e-01  -3.6366155e-01  -4.1195486e-03  -4.4691701e-02
   6.4000000e+01   1.6048162e-01  -3.9209236e-01  -4.1289367e-03  -4.5222408e-02
   6.8000000e+01   1.7139492e-01  -4.2105733e-01  -3.8481202e-03  -4.5155799e-02
   7.2000000e+01   1.8375985e-01  -4.5018940e-01  -4.1849232e-03  -4.5712161e-02
   7.6000000e+01   1.9666300e-01  -4.7778181e-01  -3.9001805e-03  -4.5450660e-02
   7.6000000e+01   5.2218400e-01  -1.1741576e-01   4.0154377e-02   2.2119488e-03
   7.2000000e+01   4.9935548e-01  -1.0243878e-01   3.9914702e-02   2.1737882e-03
   6.8000000e+01   4.7523135e-01  -8.7491134e-02   4.0122220e-02   2.4823876e-03
   6.4000000e+01   4.5121625e-01  -7.2883384e-02   4.0162902e-02   2.5474422e-03
   6.0000000e+01   4.2715743e-01  -5.9030734e-02   4.0041461e-02   2.7282504e-03
   5.6000000e+01   4.0314857e-01  -4.4129650e-02   4.0123997e-02   3.0468556e-03
   5.2000000e+01   3.7922377e-01  -3.0332177e-02   4.0071309e-02   3.2751099e-03
   4.8000000e+01   3.5504934e-01  -1.7897402e-02   3.9919042e-02   3.4249783e-03
   4.4000000e+01   3.2994135e-01  -5.2899633e-03   3.9942303e-02   3.9210866e-03
   4.0000000e+01   3.0472973e-01   5.8253628e-03   4.0029923e-02   4.7575699e-03
   3.6000000e+01   2.7975191e-01   1.6180732e-02   4.0166455e-02   5.6344325e-03
   3.2000000e+01   2.5360820e-01   2.5250358e-02   3.9899196e-02   6.0629629e-03
   2.8000000e+01   2.2704806e-01   3.3224830e-02   3.9755527e-02   7.2995192e-03
   2.4000000e+01   2.0086606e-01   3.9533323e-02   3.9861618e-02   8.6055625e-03
   2.0000000e+01   1.7389171e-01   4.4453062e-02   3.9889694e-02   1.0394513e-02
   1.6000000e+01   1.4712551e-01   4.7109158e-02   3.9746780e-02   1.2422251e-02
   1.2000000e+01   1.1985114e-01   4.7427684e-02   3.9309953e-02   1.4971876e-02
   8.0000000e+00   9.2267960e-02   4.4676176e-02   3.9091771e-02   1.8291319e-02
   4.0000000e+00   6.4520422e-02   3.7776681e-02   3.8113477e-02   2.1939759e-02
   0.0000000e+00   3.6707257e-02   2.6278170e-02   3.6707257e-02   2.6278170e-02


==> LRR_example_test_consumption_rn.dat <==
   0.0000000e+00  -9.9121624e-04   1.7973504e-02   3.6722516e-02  -1.1146131e-02   7.8581056e-03   2.6668536e-02  -9.9121624e-04   1.7973504e-02   3.6722516e-02  -1.1146131e-02   7.8581056e-03   2.6668536e-02
   4.0000000e+00   7.1655174e-03   3.5944505e-02   6.4587651e-02  -1.8613074e-02   1.0372541e-02   3.9157553e-02  -2.1996448e-03   1.7915886e-02   3.8045061e-02  -1.7802308e-02   2.5507481e-03   2.2809379e-02
   8.0000000e+00   1.5716114e-02   5.3832055e-02   9.2068872e-02  -2.9733356e-02   8.7067301e-03   4.7297005e-02  -3.0476364e-03   1.7892005e-02   3.8891594e-02  -2.2957965e-02  -1.6118562e-03   1.9639744e-02
   1.2000000e+01   2.4124300e-02   7.1737031e-02   1.1944593e-01  -4.4649876e-02   3.7925347e-03   5.2056986e-02  -3.6425915e-03   1.7736038e-02   3.9242453e-02  -2.6878000e-02  -5.0375641e-03   1.6879926e-02
   1.6000000e+01   3.2707425e-02   8.9693860e-02   1.4633645e-01  -6.1792126e-02  -3.7454086e-03   5.4022076e-02  -3.6957590e-03   1.8074640e-02   3.9834285e-02  -2.9792617e-02  -7.3078817e-03   1.4994788e-02
   2.0000000e+01   4.1929534e-02   1.0809340e-01   1.7326824e-01  -8.0740656e-02  -1.2894212e-02   5.3985131e-02  -3.5755872e-03   1.8205375e-02   3.9965807e-02  -3.1889542e-02  -9.1330981e-03   1.3182498e-02
   2.4000000e+01   5.1011917e-02   1.2590384e-01   2.0092143e-01  -1.0147751e-01  -2.3916142e-02   5.2318777e-02  -3.8958145e-03   1.8217650e-02   4.0066247e-02  -3.3874697e-02  -1.0799319e-02   1.1770644e-02
   2.8000000e+01   6.0715708e-02   1.4399090e-01   2.2776065e-01  -1.2273741e-01  -3.6549658e-02   4.9241305e-02  -4.1259239e-03   1.7894423e-02   3.9979175e-02  -3.5427018e-02  -1.2362038e-02   1.0509822e-02
   3.2000000e+01   7.0419806e-02   1.6154644e-01   2.5380111e-01  -1.4580047e-01  -5.0254073e-02   4.5200785e-02  -4.0630388e-03   1.7931831e-02   3.9978126e-02  -3.6540520e-02  -1.3290789e-02   9.4622175e-03
   3.6000000e+01   8.0539314e-02   1.8022884e-01   2.7967632e-01  -1.6900742e-01  -6.4354709e-02   3.9599428e-02  -3.8646694e-03   1.8025635e-02   4.0064610e-02  -3.7265929e-02  -1.4025756e-02   8.7900267e-03
   4.0000000e+01   9.1045456e-02   1.9839794e-01   3.0524530e-01  -1.9263568e-01  -7.8836321e-02   3.2366284e-02  -4.1142750e-03   1.7990676e-02   3.9957144e-02  -3.8281626e-02  -1.4711658e-02   8.0768120e-03
   4.4000000e+01   1.0211170e-01   2.1650315e-01   3.2994341e-01  -2.1642177e-01  -9.4145202e-02   2.5415650e-02  -4.0167085e-03   1.7990163e-02   4.0056904e-02  -3.8693371e-02  -1.5301001e-02   7.7589053e-03
   4.8000000e+01   1.1310271e-01   2.3435426e-01   3.5479256e-01  -2.4008870e-01  -1.0951708e-01   1.6777397e-02  -3.9615255e-03   1.7929564e-02   3.9987353e-02  -3.9219751e-02  -1.5733010e-02   7.3365679e-03
   5.2000000e+01   1.2423924e-01   2.5249170e-01   3.7929596e-01  -2.6338038e-01  -1.2616648e-01   7.4898852e-03  -3.9642781e-03   1.8016649e-02   3.9813118e-02  -3.9463560e-02  -1.5964366e-02   6.8551415e-03
   5.6000000e+01   1.3621316e-01   2.7047833e-01   4.0395569e-01  -2.8763788e-01  -1.4241428e-01  -2.1605142e-03  -4.0172082e-03   1.8167197e-02   4.0189743e-02  -3.9892367e-02  -1.6132889e-02   7.0095518e-03
   6.0000000e+01   1.4806875e-01   2.8802653e-01   4.2831995e-01  -3.1157205e-01  -1.5920569e-01  -1.2086596e-02  -4.0045185e-03   1.7864667e-02   3.9749380e-02  -4.0189750e-02  -1.6588753e-02   6.3620642e-03
   6.4000000e+01   1.5919797e-01   3.0611737e-01   4.5233253e-01  -3.3603635e-01  -1.7675510e-01  -2.2339444e-02  -3.9307971e-03   1.8073759e-02   4.0153995e-02  -4.0300199e-02  -1.6610155e-02   6.5380940e-03
   6.8000000e+01   1.7195980e-01   3.2466947e-01   4.7556855e-01  -3.6092062e-01  -1.9324371e-01  -3.2844175e-02  -4.1746204e-03   1.7833872e-02   3.9987679e-02  -4.0688644e-02  -1.7036358e-02   6.2681793e-03
   7.2000000e+01   1.8468739e-01   3.4278700e-01   4.9883779e-01  -3.8457737e-01  -2.1005202e-01  -4.4337210e-02  -4.0767934e-03   1.8030769e-02   4.0200190e-02  -4.0684659e-02  -1.6946129e-02   6.3405270e-03
   7.6000000e+01   1.9711061e-01   3.6039140e-01   5.2191569e-01  -4.0841163e-01  -2.2790531e-01  -5.5549982e-02  -4.0493016e-03   1.7974545e-02   4.0129613e-02  -4.0893220e-02  -1.7184503e-02   6.2450700e-03


==> LRR_example_test_consumption_rn_fill.dat <==
   0.0000000e+00  -9.9121624e-04  -1.1146131e-02  -9.9121624e-04  -1.1146131e-02
   4.0000000e+00   7.1655174e-03  -1.8613074e-02  -2.1996448e-03  -1.7802308e-02
   8.0000000e+00   1.5716114e-02  -2.9733356e-02  -3.0476364e-03  -2.2957965e-02
   1.2000000e+01   2.4124300e-02  -4.4649876e-02  -3.6425915e-03  -2.6878000e-02
   1.6000000e+01   3.2707425e-02  -6.1792126e-02  -3.6957590e-03  -2.9792617e-02
   2.0000000e+01   4.1929534e-02  -8.0740656e-02  -3.5755872e-03  -3.1889542e-02
   2.4000000e+01   5.1011917e-02  -1.0147751e-01  -3.8958145e-03  -3.3874697e-02
   2.8000000e+01   6.0715708e-02  -1.2273741e-01  -4.1259239e-03  -3.5427018e-02
   3.2000000e+01   7.0419806e-02  -1.4580047e-01  -4.0630388e-03  -3.6540520e-02
   3.6000000e+01   8.0539314e-02  -1.6900742e-01  -3.8646694e-03  -3.7265929e-02
   4.0000000e+01   9.1045456e-02  -1.9263568e-01  -4.1142750e-03  -3.8281626e-02
   4.4000000e+01   1.0211170e-01  -2.1642177e-01  -4.0167085e-03  -3.8693371e-02
   4.8000000e+01   1.1310271e-01  -2.4008870e-01  -3.9615255e-03  -3.9219751e-02
   5.2000000e+01   1.2423924e-01  -2.6338038e-01  -3.9642781e-03  -3.9463560e-02
   5.6000000e+01   1.3621316e-01  -2.8763788e-01  -4.0172082e-03  -3.9892367e-02
   6.0000000e+01   1.4806875e-01  -3.1157205e-01  -4.0045185e-03  -4.0189750e-02
   6.4000000e+01   1.5919797e-01  -3.3603635e-01  -3.9307971e-03  -4.0300199e-02
   6.8000000e+01   1.7195980e-01  -3.6092062e-01  -4.1746204e-03  -4.0688644e-02
   7.2000000e+01   1.8468739e-01  -3.8457737e-01  -4.0767934e-03  -4.0684659e-02
   7.6000000e+01   1.9711061e-01  -4.0841163e-01  -4.0493016e-03  -4.0893220e-02
   7.6000000e+01   5.2191569e-01  -5.5549982e-02   4.0129613e-02   6.2450700e-03
   7.2000000e+01   4.9883779e-01  -4.4337210e-02   4.0200190e-02   6.3405270e-03
   6.8000000e+01   4.7556855e-01  -3.2844175e-02   3.9987679e-02   6.2681793e-03
   6.4000000e+01   4.5233253e-01  -2.2339444e-02   4.0153995e-02   6.5380940e-03
   6.0000000e+01   4.2831995e-01  -1.2086596e-02   3.9749380e-02   6.3620642e-03
   5.6000000e+01   4.0395569e-01  -2.1605142e-03   4.0189743e-02   7.0095518e-03
   5.2000000e+01   3.7929596e-01   7.4898852e-03   3.9813118e-02   6.8551415e-03
   4.8000000e+01   3.5479256e-01   1.6777397e-02   3.9987353e-02   7.3365679e-03
   4.4000000e+01   3.2994341e-01   2.5415650e-02   4.0056904e-02   7.7589053e-03
   4.0000000e+01   3.0524530e-01   3.2366284e-02   3.9957144e-02   8.0768120e-03
   3.6000000e+01   2.7967632e-01   3.9599428e-02   4.0064610e-02   8.7900267e-03
   3.2000000e+01   2.5380111e-01   4.5200785e-02   3.9978126e-02   9.4622175e-03
   2.8000000e+01   2.2776065e-01   4.9241305e-02   3.9979175e-02   1.0509822e-02
   2.4000000e+01   2.0092143e-01   5.2318777e-02   4.0066247e-02   1.1770644e-02
   2.0000000e+01   1.7326824e-01   5.3985131e-02   3.9965807e-02   1.3182498e-02
   1.6000000e+01   1.4633645e-01   5.4022076e-02   3.9834285e-02   1.4994788e-02
   1.2000000e+01   1.1944593e-01   5.2056986e-02   3.9242453e-02   1.6879926e-02
   8.0000000e+00   9.2068872e-02   4.7297005e-02   3.8891594e-02   1.9639744e-02
   4.0000000e+00   6.4587651e-02   3.9157553e-02   3.8045061e-02   2.2809379e-02
   0.0000000e+00   3.6722516e-02   2.6668536e-02   3.6722516e-02   2.6668536e-02


==> LRR_example_test_excesshprs.dat <==
   0.0000000e+00   1.0189066e-02   8.5440791e-03   1.1567388e-02  -3.0651802e-04  -3.4871407e-04  -2.5616023e-04
   4.0000000e+00   1.5590828e-02   1.3082886e-02   1.7692214e-02  -9.2394971e-04  -1.0485660e-03  -7.7522957e-04
   8.0000000e+00   1.9853976e-02   1.6664956e-02   2.2526030e-02  -1.4258147e-03  -1.6174363e-03  -1.1971289e-03
   1.2000000e+01   2.3225569e-02   1.9497890e-02   2.6348963e-02  -1.8353174e-03  -2.0816225e-03  -1.5413708e-03
   1.6000000e+01   2.5897861e-02   2.1743230e-02   2.9378994e-02  -2.1706993e-03  -2.4617984e-03  -1.8232946e-03
   2.0000000e+01   2.8020709e-02   2.3526898e-02   3.1786039e-02  -2.4463684e-03  -2.7742928e-03  -2.0550153e-03
   2.4000000e+01   2.9711107e-02   2.4947201e-02   3.3702748e-02  -2.6737524e-03  -3.0320576e-03  -2.2461423e-03
   2.8000000e+01   3.1060527e-02   2.6080998e-02   3.5232836e-02  -2.8619507e-03  -3.2454056e-03  -2.4043264e-03
   3.2000000e+01   3.2140584e-02   2.6988466e-02   3.6457505e-02  -3.0182349e-03  -3.4225782e-03  -2.5356816e-03
   3.6000000e+01   3.3007434e-02   2.7716790e-02   3.7440424e-02  -3.1484358e-03  -3.5701845e-03  -2.6451106e-03
   4.0000000e+01   3.3705168e-02   2.8303018e-02   3.8231587e-02  -3.2572453e-03  -3.6935421e-03  -2.7365581e-03
   4.4000000e+01   3.4268460e-02   2.8776286e-02   3.8870311e-02  -3.3484511e-03  -3.7969443e-03  -2.8132084e-03
   4.8000000e+01   3.4724625e-02   2.9159543e-02   3.9387564e-02  -3.4251213e-03  -3.8838687e-03  -2.8776409e-03
   5.2000000e+01   3.5095211e-02   2.9470897e-02   3.9807781e-02  -3.4897493e-03  -3.9571416e-03  -2.9319519e-03
   5.6000000e+01   3.5397255e-02   2.9724661e-02   4.0150278e-02  -3.5443684e-03  -4.0190678e-03  -2.9778507e-03
   6.0000000e+01   3.5644246e-02   2.9932170e-02   4.0430351e-02  -3.5906423e-03  -4.0715331e-03  -3.0167356e-03
   6.4000000e+01   3.5846893e-02   3.0102422e-02   4.0660142e-02  -3.6299367e-03  -4.1160857e-03  -3.0497546e-03
   6.8000000e+01   3.6013714e-02   3.0242574e-02   4.0849309e-02  -3.6633764e-03  -4.1540007e-03  -3.0778534e-03
   7.2000000e+01   3.6151500e-02   3.0358331e-02   4.1005552e-02  -3.6918911e-03  -4.1863319e-03  -3.1018134e-03
   7.6000000e+01   3.6265679e-02   3.0454254e-02   4.1135028e-02  -3.7162517e-03  -4.2139534e-03  -3.1222824e-03
   8.0000000e+01   3.6360602e-02   3.0534000e-02   4.1242668e-02  -3.7370994e-03  -4.2375919e-03  -3.1397994e-03
   8.4000000e+01   3.6439767e-02   3.0600506e-02   4.1332438e-02  -3.7549691e-03  -4.2578541e-03  -3.1548139e-03
   8.8000000e+01   3.6505990e-02   3.0656140e-02   4.1407535e-02  -3.7703087e-03  -4.2752475e-03  -3.1677024e-03
   9.2000000e+01   3.6561553e-02   3.0702817e-02   4.1470543e-02  -3.7834940e-03  -4.2901983e-03  -3.1787807e-03
   9.6000000e+01   3.6608303e-02   3.0742091e-02   4.1523557e-02  -3.7948414e-03  -4.3030652e-03  -3.1883147e-03
   1.0000000e+02   3.6647744e-02   3.0775224e-02   4.1568283e-02  -3.8046180e-03  -4.3141511e-03  -3.1965288e-03
   1.0400000e+02   3.6681104e-02   3.0803249e-02   4.1606114e-02  -3.8130498e-03  -4.3237122e-03  -3.2036130e-03
   1.0800000e+02   3.6709389e-02   3.0827009e-02   4.1638189e-02  -3.8203285e-03  -4.3319656e-03  -3.2097282e-03
   1.1200000e+02   3.6733425e-02   3.0847201e-02   4.1665446e-02  -3.8266169e-03  -4.3390963e-03  -3.2150115e-03
   1.1600000e+02   3.6753893e-02   3.0864396e-02   4.1688658e-02  -3.8320538e-03  -4.3452614e-03  -3.2195794e-03
   1.2000000e+02   3.6771358e-02   3.0879067e-02   4.1708463e-02  -3.8367578e-03  -4.3505955e-03  -3.2235314e-03
   1.2400000e+02   3.6786287e-02   3.0891608e-02   4.1725394e-02  -3.8408301e-03  -4.3552133e-03  -3.2269527e-03
   1.2800000e+02   3.6799071e-02   3.0902346e-02   4.1739890e-02  -3.8443576e-03  -4.3592133e-03  -3.2299163e-03
   1.3200000e+02   3.6810033e-02   3.0911555e-02   4.1752322e-02  -3.8474145e-03  -4.3626797e-03  -3.2324845e-03
   1.3600000e+02   3.6819448e-02   3.0919464e-02   4.1762999e-02  -3.8500649e-03  -4.3656851e-03  -3.2347111e-03
   1.4000000e+02   3.6827544e-02   3.0926265e-02   4.1772180e-02  -3.8523636e-03  -4.3682918e-03  -3.2366424e-03
   1.4400000e+02   3.6834514e-02   3.0932120e-02   4.1780084e-02  -3.8543582e-03  -4.3705536e-03  -3.2383181e-03
   1.4800000e+02   3.6840521e-02   3.0937166e-02   4.1786897e-02  -3.8560894e-03  -4.3725167e-03  -3.2397725e-03
   1.5200000e+02   3.6845703e-02   3.0941519e-02   4.1792774e-02  -3.8575923e-03  -4.3742210e-03  -3.2410351e-03
   1.5600000e+02   3.6850178e-02   3.0945278e-02   4.1797848e-02  -3.8588975e-03  -4.3757010e-03  -3.2421316e-03
   1.6000000e+02   3.6854045e-02   3.0948527e-02   4.1802234e-02  -3.8600312e-03  -4.3769865e-03  -3.2430840e-03
   1.6400000e+02   3.6857389e-02   3.0951336e-02   4.1806026e-02  -3.8610161e-03  -4.3781034e-03  -3.2439115e-03
   1.6800000e+02   3.6860283e-02   3.0953767e-02   4.1809308e-02  -3.8618719e-03  -4.3790739e-03  -3.2446305e-03
   1.7200000e+02   3.6862789e-02   3.0955872e-02   4.1812150e-02  -3.8626157e-03  -4.3799174e-03  -3.2452553e-03
   1.7600000e+02   3.6864960e-02   3.0957695e-02   4.1814612e-02  -3.8632622e-03  -4.3806505e-03  -3.2457985e-03
   1.8000000e+02   3.6866841e-02   3.0959276e-02   4.1816745e-02  -3.8638242e-03  -4.3812878e-03  -3.2462706e-03
   1.8400000e+02   3.6868473e-02   3.0960646e-02   4.1818596e-02  -3.8643129e-03  -4.3818419e-03  -3.2466811e-03
   1.8800000e+02   3.6869888e-02   3.0961835e-02   4.1820200e-02  -3.8647377e-03  -4.3823237e-03  -3.2470381e-03
   1.9200000e+02   3.6871116e-02   3.0962866e-02   4.1821593e-02  -3.8651072e-03  -4.3827427e-03  -3.2473485e-03
   1.9600000e+02   3.6872182e-02   3.0963762e-02   4.1822802e-02  -3.8654285e-03  -4.3831070e-03  -3.2476184e-03


==> LRR_example_test_excesshprs_fill.dat <==
   0.0000000e+00   8.5440791e-03  -3.4871407e-04
   4.0000000e+00   1.3082886e-02  -1.0485660e-03
   8.0000000e+00   1.6664956e-02  -1.6174363e-03
   1.2000000e+01   1.9497890e-02  -2.0816225e-03
   1.6000000e+01   2.1743230e-02  -2.4617984e-03
   2.0000000e+01   2.3526898e-02  -2.7742928e-03
   2.4000000e+01   2.4947201e-02  -3.0320576e-03
   2.8000000e+01   2.6080998e-02  -3.2454056e-03
   3.2000000e+01   2.6988466e-02  -3.4225782e-03
   3.6000000e+01   2.7716790e-02  -3.5701845e-03
   4.0000000e+01   2.8303018e-02  -3.6935421e-03
   4.4000000e+01   2.8776286e-02  -3.7969443e-03
   4.8000000e+01   2.9159543e-02  -3.8838687e-03
   5.2000000e+01   2.9470897e-02  -3.9571416e-03
   5.6000000e+01   2.9724661e-02  -4.0190678e-03
   6.0000000e+01   2.9932170e-02  -4.0715331e-03
   6.4000000e+01   3.0102422e-02  -4.1160857e-03
   6.8000000e+01   3.0242574e-02  -4.1540007e-03
   7.2000000e+01   3.0358331e-02  -4.1863319e-03
   7.6000000e+01   3.0454254e-02  -4.2139534e-03
   8.0000000e+01   3.0534000e-02  -4.2375919e-03
   8.4000000e+01   3.0600506e-02  -4.2578541e-03
   8.8000000e+01   3.0656140e-02  -4.2752475e-03
   9.2000000e+01   3.0702817e-02  -4.2901983e-03
   9.6000000e+01   3.0742091e-02  -4.3030652e-03
   1.0000000e+02   3.0775224e-02  -4.3141511e-03
   1.0400000e+02   3.0803249e-02  -4.3237122e-03
   1.0800000e+02   3.0827009e-02  -4.3319656e-03
   1.1200000e+02   3.0847201e-02  -4.3390963e-03
   1.1600000e+02   3.0864396e-02  -4.3452614e-03
   1.2000000e+02   3.0879067e-02  -4.3505955e-03
   1.2400000e+02   3.0891608e-02  -4.3552133e-03
   1.2800000e+02   3.0902346e-02  -4.3592133e-03
   1.3200000e+02   3.0911555e-02  -4.3626797e-03
   1.3600000e+02   3.0919464e-02  -4.3656851e-03
   1.4000000e+02   3.0926265e-02  -4.3682918e-03
   1.4400000e+02   3.0932120e-02  -4.3705536e-03
   1.4800000e+02   3.0937166e-02  -4.3725167e-03
   1.5200000e+02   3.0941519e-02  -4.3742210e-03
   1.5600000e+02   3.0945278e-02  -4.3757010e-03
   1.6000000e+02   3.0948527e-02  -4.3769865e-03
   1.6400000e+02   3.0951336e-02  -4.3781034e-03
   1.6800000e+02   3.0953767e-02  -4.3790739e-03
   1.7200000e+02   3.0955872e-02  -4.3799174e-03
   1.7600000e+02   3.0957695e-02  -4.3806505e-03
   1.8000000e+02   3.0959276e-02  -4.3812878e-03
   1.8400000e+02   3.0960646e-02  -4.3818419e-03
   1.8800000e+02   3.0961835e-02  -4.3823237e-03
   1.9200000e+02   3.0962866e-02  -4.3827427e-03
   1.9600000e+02   3.0963762e-02  -4.3831070e-03
   1.9600000e+02   4.1822802e-02  -3.2476184e-03
   1.9200000e+02   4.1821593e-02  -3.2473485e-03
   1.8800000e+02   4.1820200e-02  -3.2470381e-03
   1.8400000e+02   4.1818596e-02  -3.2466811e-03
   1.8000000e+02   4.1816745e-02  -3.2462706e-03
   1.7600000e+02   4.1814612e-02  -3.2457985e-03
   1.7200000e+02   4.1812150e-02  -3.2452553e-03
   1.6800000e+02   4.1809308e-02  -3.2446305e-03
   1.6400000e+02   4.1806026e-02  -3.2439115e-03
   1.6000000e+02   4.1802234e-02  -3.2430840e-03
   1.5600000e+02   4.1797848e-02  -3.2421316e-03
   1.5200000e+02   4.1792774e-02  -3.2410351e-03
   1.4800000e+02   4.1786897e-02  -3.2397725e-03
   1.4400000e+02   4.1780084e-02  -3.2383181e-03
   1.4000000e+02   4.1772180e-02  -3.2366424e-03
   1.3600000e+02   4.1762999e-02  -3.2347111e-03
   1.3200000e+02   4.1752322e-02  -3.2324845e-03
   1.2800000e+02   4.1739890e-02  -3.2299163e-03
   1.2400000e+02   4.1725394e-02  -3.2269527e-03
   1.2000000e+02   4.1708463e-02  -3.2235314e-03
   1.1600000e+02   4.1688658e-02  -3.2195794e-03
   1.1200000e+02   4.1665446e-02  -3.2150115e-03
   1.0800000e+02   4.1638189e-02  -3.2097282e-03
   1.0400000e+02   4.1606114e-02  -3.2036130e-03
   1.0000000e+02   4.1568283e-02  -3.1965288e-03
   9.6000000e+01   4.1523557e-02  -3.1883147e-03
   9.2000000e+01   4.1470543e-02  -3.1787807e-03
   8.8000000e+01   4.1407535e-02  -3.1677024e-03
   8.4000000e+01   4.1332438e-02  -3.1548139e-03
   8.0000000e+01   4.1242668e-02  -3.1397994e-03
   7.6000000e+01   4.1135028e-02  -3.1222824e-03
   7.2000000e+01   4.1005552e-02  -3.1018134e-03
   6.8000000e+01   4.0849309e-02  -3.0778534e-03
   6.4000000e+01   4.0660142e-02  -3.0497546e-03
   6.0000000e+01   4.0430351e-02  -3.0167356e-03
   5.6000000e+01   4.0150278e-02  -2.9778507e-03
   5.2000000e+01   3.9807781e-02  -2.9319519e-03
   4.8000000e+01   3.9387564e-02  -2.8776409e-03
   4.4000000e+01   3.8870311e-02  -2.8132084e-03
   4.0000000e+01   3.8231587e-02  -2.7365581e-03
   3.6000000e+01   3.7440424e-02  -2.6451106e-03
   3.2000000e+01   3.6457505e-02  -2.5356816e-03
   2.8000000e+01   3.5232836e-02  -2.4043264e-03
   2.4000000e+01   3.3702748e-02  -2.2461423e-03
   2.0000000e+01   3.1786039e-02  -2.0550153e-03
   1.6000000e+01   2.9378994e-02  -1.8232946e-03
   1.2000000e+01   2.6348963e-02  -1.5413708e-03
   8.0000000e+00   2.2526030e-02  -1.1971289e-03
   4.0000000e+00   1.7692214e-02  -7.7522957e-04
   0.0000000e+00   1.1567388e-02  -2.5616023e-04


==> LRR_example_test_excesshprs_rn.dat <==
   0.0000000e+00   1.0189066e-02   8.5440791e-03   1.1567388e-02   5.0479740e-05   4.2073353e-05   5.7523387e-05
   4.0000000e+00   1.5590828e-02   1.3082886e-02   1.7692214e-02   1.1652025e-04   9.7266064e-05   1.3265319e-04
   8.0000000e+00   1.9853976e-02   1.6664956e-02   2.2526030e-02   1.6807765e-04   1.4035438e-04   1.9130676e-04
   1.2000000e+01   2.3225569e-02   1.9497890e-02   2.6348963e-02   2.0836522e-04   1.7402387e-04   2.3713957e-04
   1.6000000e+01   2.5897861e-02   2.1743230e-02   2.9378994e-02   2.3987726e-04   2.0035919e-04   2.7298915e-04
   2.0000000e+01   2.8020709e-02   2.3526898e-02   3.1786039e-02   2.6455123e-04   2.2097961e-04   3.0105956e-04
   2.4000000e+01   2.9711107e-02   2.4947201e-02   3.3702748e-02   2.8389300e-04   2.3714366e-04   3.2306391e-04
   2.8000000e+01   3.1060527e-02   2.6080998e-02   3.5232836e-02   2.9907365e-04   2.4983011e-04   3.4033443e-04
   3.2000000e+01   3.2140584e-02   2.6988466e-02   3.6457505e-02   3.1100442e-04   2.5980052e-04   3.5390778e-04
   3.6000000e+01   3.3007434e-02   2.7716790e-02   3.7440424e-02   3.2039479e-04   2.6764785e-04   3.6459104e-04
   4.0000000e+01   3.3705168e-02   2.8303018e-02   3.8231587e-02   3.2779743e-04   2.7383400e-04   3.7301297e-04
   4.4000000e+01   3.4268460e-02   2.8776286e-02   3.8870311e-02   3.3364317e-04   2.7871902e-04   3.7966369e-04
   4.8000000e+01   3.4724625e-02   2.9159543e-02   3.9387564e-02   3.3826806e-04   2.8258377e-04   3.8492549e-04
   5.2000000e+01   3.5095211e-02   2.9470897e-02   3.9807781e-02   3.4193443e-04   2.8564750e-04   3.8909682e-04
   5.6000000e+01   3.5397255e-02   2.9724661e-02   4.0150278e-02   3.4484721e-04   2.8808145e-04   3.9241079e-04
   6.0000000e+01   3.5644246e-02   2.9932170e-02   4.0430351e-02   3.4716663e-04   2.9001956e-04   3.9504972e-04
   6.4000000e+01   3.5846893e-02   3.0102422e-02   4.0660142e-02   3.4901810e-04   2.9156661e-04   3.9715626e-04
   6.8000000e+01   3.6013714e-02   3.0242574e-02   4.0849309e-02   3.5049989e-04   2.9280473e-04   3.9884221e-04
   7.2000000e+01   3.6151500e-02   3.0358331e-02   4.1005552e-02   3.5168904e-04   2.9379833e-04   4.0019523e-04
   7.6000000e+01   3.6265679e-02   3.0454254e-02   4.1135028e-02   3.5264611e-04   2.9459798e-04   4.0128419e-04
   8.0000000e+01   3.6360602e-02   3.0534000e-02   4.1242668e-02   3.5341868e-04   2.9524347e-04   4.0216325e-04
   8.4000000e+01   3.6439767e-02   3.0600506e-02   4.1332438e-02   3.5404426e-04   2.9576613e-04   4.0287506e-04
   8.8000000e+01   3.6505990e-02   3.0656140e-02   4.1407535e-02   3.5455243e-04   2.9619069e-04   4.0345329e-04
   9.2000000e+01   3.6561553e-02   3.0702817e-02   4.1470543e-02   3.5496657e-04   2.9653667e-04   4.0392453e-04
   9.6000000e+01   3.6608303e-02   3.0742091e-02   4.1523557e-02   3.5530520e-04   2.9681957e-04   4.0430986e-04
   1.0000000e+02   3.6647744e-02   3.0775224e-02   4.1568283e-02   3.5558301e-04   2.9705165e-04   4.0462598e-04
   1.0400000e+02   3.6681104e-02   3.0803249e-02   4.1606114e-02   3.5581168e-04   2.9724268e-04   4.0488620e-04
   1.0800000e+02   3.6709389e-02   3.0827009e-02   4.1638189e-02   3.5600055e-04   2.9740045e-04   4.0510112e-04
   1.1200000e+02   3.6733425e-02   3.0847201e-02   4.1665446e-02   3.5615704e-04   2.9753117e-04   4.0527921e-04
   1.1600000e+02   3.6753893e-02   3.0864396e-02   4.1688658e-02   3.5628714e-04   2.9763984e-04   4.0542725e-04
   1.2000000e+02   3.6771358e-02   3.0879067e-02   4.1708463e-02   3.5639563e-04   2.9773046e-04   4.0555072e-04
   1.2400000e+02   3.6786287e-02   3.0891608e-02   4.1725394e-02   3.5648638e-04   2.9780627e-04   4.0565400e-04
   1.2800000e+02   3.6799071e-02   3.0902346e-02   4.1739890e-02   3.5656252e-04   2.9786986e-04   4.0574064e-04
   1.3200000e+02   3.6810033e-02   3.0911555e-02   4.1752322e-02   3.5662658e-04   2.9792336e-04   4.0581355e-04
   1.3600000e+02   3.6819448e-02   3.0919464e-02   4.1762999e-02   3.5668062e-04   2.9796850e-04   4.0587505e-04
   1.4000000e+02   3.6827544e-02   3.0926265e-02   4.1772180e-02   3.5672632e-04   2.9800667e-04   4.0592707e-04
   1.4400000e+02   3.6834514e-02   3.0932120e-02   4.1780084e-02   3.5676508e-04   2.9803904e-04   4.0597117e-04
   1.4800000e+02   3.6840521e-02   3.0937166e-02   4.1786897e-02   3.5679801e-04   2.9806654e-04   4.0600865e-04
   1.5200000e+02   3.6845703e-02   3.0941519e-02   4.1792774e-02   3.5682605e-04   2.9808996e-04   4.0604056e-04
   1.5600000e+02   3.6850178e-02   3.0945278e-02   4.1797848e-02   3.5684997e-04   2.9810994e-04   4.0606779e-04
   1.6000000e+02   3.6854045e-02   3.0948527e-02   4.1802234e-02   3.5687042e-04   2.9812702e-04   4.0609107e-04
   1.6400000e+02   3.6857389e-02   3.0951336e-02   4.1806026e-02   3.5688793e-04   2.9814164e-04   4.0611100e-04
   1.6800000e+02   3.6860283e-02   3.0953767e-02   4.1809308e-02   3.5690295e-04   2.9815418e-04   4.0612809e-04
   1.7200000e+02   3.6862789e-02   3.0955872e-02   4.1812150e-02   3.5691585e-04   2.9816495e-04   4.0614277e-04
   1.7600000e+02   3.6864960e-02   3.0957695e-02   4.1814612e-02   3.5692694e-04   2.9817421e-04   4.0615539e-04
   1.8000000e+02   3.6866841e-02   3.0959276e-02   4.1816745e-02   3.5693648e-04   2.9818218e-04   4.0616626e-04
   1.8400000e+02   3.6868473e-02   3.0960646e-02   4.1818596e-02   3.5694471e-04   2.9818906e-04   4.0617562e-04
   1.8800000e+02   3.6869888e-02   3.0961835e-02   4.1820200e-02   3.5695181e-04   2.9819498e-04   4.0618370e-04
   1.9200000e+02   3.6871116e-02   3.0962866e-02   4.1821593e-02   3.5695794e-04   2.9820010e-04   4.0619068e-04
   1.9600000e+02   3.6872182e-02   3.0963762e-02   4.1822802e-02   3.5696323e-04   2.9820452e-04   4.0619670e-04


==> LRR_example_test_excesshprs_rn_fill.dat <==
   0.0000000e+00   8.5440791e-03   4.2073353e-05
   4.0000000e+00   1.3082886e-02   9.7266064e-05
   8.0000000e+00   1.6664956e-02   1.4035438e-04
   1.2000000e+01   1.9497890e-02   1.7402387e-04
   1.6000000e+01   2.1743230e-02   2.0035919e-04
   2.0000000e+01   2.3526898e-02   2.2097961e-04
   2.4000000e+01   2.4947201e-02   2.3714366e-04
   2.8000000e+01   2.6080998e-02   2.4983011e-04
   3.2000000e+01   2.6988466e-02   2.5980052e-04
   3.6000000e+01   2.7716790e-02   2.6764785e-04
   4.0000000e+01   2.8303018e-02   2.7383400e-04
   4.4000000e+01   2.8776286e-02   2.7871902e-04
   4.8000000e+01   2.9159543e-02   2.8258377e-04
   5.2000000e+01   2.9470897e-02   2.8564750e-04
   5.6000000e+01   2.9724661e-02   2.8808145e-04
   6.0000000e+01   2.9932170e-02   2.9001956e-04
   6.4000000e+01   3.0102422e-02   2.9156661e-04
   6.8000000e+01   3.0242574e-02   2.9280473e-04
   7.2000000e+01   3.0358331e-02   2.9379833e-04
   7.6000000e+01   3.0454254e-02   2.9459798e-04
   8.0000000e+01   3.0534000e-02   2.9524347e-04
   8.4000000e+01   3.0600506e-02   2.9576613e-04
   8.8000000e+01   3.0656140e-02   2.9619069e-04
   9.2000000e+01   3.0702817e-02   2.9653667e-04
   9.6000000e+01   3.0742091e-02   2.9681957e-04
   1.0000000e+02   3.0775224e-02   2.9705165e-04
   1.0400000e+02   3.0803249e-02   2.9724268e-04
   1.0800000e+02   3.0827009e-02   2.9740045e-04
   1.1200000e+02   3.0847201e-02   2.9753117e-04
   1.1600000e+02   3.0864396e-02   2.9763984e-04
   1.2000000e+02   3.0879067e-02   2.9773046e-04
   1.2400000e+02   3.0891608e-02   2.9780627e-04
   1.2800000e+02   3.0902346e-02   2.9786986e-04
   1.3200000e+02   3.0911555e-02   2.9792336e-04
   1.3600000e+02   3.0919464e-02   2.9796850e-04
   1.4000000e+02   3.0926265e-02   2.9800667e-04
   1.4400000e+02   3.0932120e-02   2.9803904e-04
   1.4800000e+02   3.0937166e-02   2.9806654e-04
   1.5200000e+02   3.0941519e-02   2.9808996e-04
   1.5600000e+02   3.0945278e-02   2.9810994e-04
   1.6000000e+02   3.0948527e-02   2.9812702e-04
   1.6400000e+02   3.0951336e-02   2.9814164e-04
   1.6800000e+02   3.0953767e-02   2.9815418e-04
   1.7200000e+02   3.0955872e-02   2.9816495e-04
   1.7600000e+02   3.0957695e-02   2.9817421e-04
   1.8000000e+02   3.0959276e-02   2.9818218e-04
   1.8400000e+02   3.0960646e-02   2.9818906e-04
   1.8800000e+02   3.0961835e-02   2.9819498e-04
   1.9200000e+02   3.0962866e-02   2.9820010e-04
   1.9600000e+02   3.0963762e-02   2.9820452e-04
   1.9600000e+02   4.1822802e-02   4.0619670e-04
   1.9200000e+02   4.1821593e-02   4.0619068e-04
   1.8800000e+02   4.1820200e-02   4.0618370e-04
   1.8400000e+02   4.1818596e-02   4.0617562e-04
   1.8000000e+02   4.1816745e-02   4.0616626e-04
   1.7600000e+02   4.1814612e-02   4.0615539e-04
   1.7200000e+02   4.1812150e-02   4.0614277e-04
   1.6800000e+02   4.1809308e-02   4.0612809e-04
   1.6400000e+02   4.1806026e-02   4.0611100e-04
   1.6000000e+02   4.1802234e-02   4.0609107e-04
   1.5600000e+02   4.1797848e-02   4.0606779e-04
   1.5200000e+02   4.1792774e-02   4.0604056e-04
   1.4800000e+02   4.1786897e-02   4.0600865e-04
   1.4400000e+02   4.1780084e-02   4.0597117e-04
   1.4000000e+02   4.1772180e-02   4.0592707e-04
   1.3600000e+02   4.1762999e-02   4.0587505e-04
   1.3200000e+02   4.1752322e-02   4.0581355e-04
   1.2800000e+02   4.1739890e-02   4.0574064e-04
   1.2400000e+02   4.1725394e-02   4.0565400e-04
   1.2000000e+02   4.1708463e-02   4.0555072e-04
   1.1600000e+02   4.1688658e-02   4.0542725e-04
   1.1200000e+02   4.1665446e-02   4.0527921e-04
   1.0800000e+02   4.1638189e-02   4.0510112e-04
   1.0400000e+02   4.1606114e-02   4.0488620e-04
   1.0000000e+02   4.1568283e-02   4.0462598e-04
   9.6000000e+01   4.1523557e-02   4.0430986e-04
   9.2000000e+01   4.1470543e-02   4.0392453e-04
   8.8000000e+01   4.1407535e-02   4.0345329e-04
   8.4000000e+01   4.1332438e-02   4.0287506e-04
   8.0000000e+01   4.1242668e-02   4.0216325e-04
   7.6000000e+01   4.1135028e-02   4.0128419e-04
   7.2000000e+01   4.1005552e-02   4.0019523e-04
   6.8000000e+01   4.0849309e-02   3.9884221e-04
   6.4000000e+01   4.0660142e-02   3.9715626e-04
   6.0000000e+01   4.0430351e-02   3.9504972e-04
   5.6000000e+01   4.0150278e-02   3.9241079e-04
   5.2000000e+01   3.9807781e-02   3.8909682e-04
   4.8000000e+01   3.9387564e-02   3.8492549e-04
   4.4000000e+01   3.8870311e-02   3.7966369e-04
   4.0000000e+01   3.8231587e-02   3.7301297e-04
   3.6000000e+01   3.7440424e-02   3.6459104e-04
   3.2000000e+01   3.6457505e-02   3.5390778e-04
   2.8000000e+01   3.5232836e-02   3.4033443e-04
   2.4000000e+01   3.3702748e-02   3.2306391e-04
   2.0000000e+01   3.1786039e-02   3.0105956e-04
   1.6000000e+01   2.9378994e-02   2.7298915e-04
   1.2000000e+01   2.6348963e-02   2.3713957e-04
   8.0000000e+00   2.2526030e-02   1.9130676e-04
   4.0000000e+00   1.7692214e-02   1.3265319e-04
   0.0000000e+00   1.1567388e-02   5.7523387e-05


==> LRR_example_test_excessyields.dat <==
   3.3333333e-01   7.3008000e-03   6.0452741e-03   8.3527955e-03   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.0000000e+00   8.6537138e-03   7.2096586e-03   9.8636765e-03  -1.5558403e-04  -1.7760572e-04  -1.2930281e-04
   3.6666667e+00   9.9397108e-03   8.3263812e-03   1.1291507e-02  -2.8375708e-04  -3.2300421e-04  -2.3691861e-04
   5.3333333e+00   1.1160961e-02   9.3963302e-03   1.2639532e-02  -3.8907748e-04  -4.4162331e-04  -3.2636801e-04
   7.0000000e+00   1.2319888e-02   1.0420669e-02   1.3911228e-02  -4.7533128e-04  -5.3796598e-04  -4.0058151e-04
   8.6666667e+00   1.3419075e-02   1.1400760e-02   1.5110205e-02  -5.4566570e-04  -6.1577046e-04  -4.6200097e-04
   1.0333333e+01   1.4461199e-02   1.2338104e-02   1.6240123e-02  -6.0269909e-04  -6.7814237e-04  -5.1266324e-04
   1.2000000e+01   1.5448973e-02   1.3234292e-02   1.7304637e-02  -6.4861179e-04  -7.2766369e-04  -5.5426933e-04
   1.3666667e+01   1.6385104e-02   1.4090964e-02   1.8307346e-02  -6.8522111e-04  -7.6648272e-04  -5.8824152e-04
   1.5333333e+01   1.7272262e-02   1.4909787e-02   1.9251761e-02  -7.1404325e-04  -7.9638839e-04  -6.1577056e-04
   1.7000000e+01   1.8113052e-02   1.5692421e-02   2.0141280e-02  -7.3634454e-04  -8.1887159e-04  -6.3785476e-04
   1.8666667e+01   1.8910001e-02   1.6440509e-02   2.0979170e-02  -7.5318371e-04  -8.3517587e-04  -6.5533227e-04
   2.0333333e+01   1.9665544e-02   1.7155661e-02   2.1768555e-02  -7.6544693e-04  -8.4633941e-04  -6.6890787e-04
   2.2000000e+01   2.0382013e-02   1.7839444e-02   2.2512412e-02  -7.7387680e-04  -8.5322970e-04  -6.7917512e-04
   2.3666667e+01   2.1061636e-02   1.8493373e-02   2.3213563e-02  -7.7909634e-04  -8.5657221e-04  -6.8663476e-04
   2.5333333e+01   2.1706532e-02   1.9118909e-02   2.3874681e-02  -7.8162888e-04  -8.5697423e-04  -6.9170991e-04
   2.7000000e+01   2.2318713e-02   1.9717456e-02   2.4498286e-02  -7.8191455e-04  -8.5494454e-04  -6.9475879e-04
   2.8666667e+01   2.2900081e-02   2.0290355e-02   2.5086750e-02  -7.8032399e-04  -8.5090976e-04  -6.9608521e-04
   3.0333333e+01   2.3452435e-02   2.0838889e-02   2.5642305e-02  -7.7716968e-04  -8.4522791e-04  -6.9594733e-04
   3.2000000e+01   2.3977470e-02   2.1364279e-02   2.6167042e-02  -7.7271542e-04  -8.3819968e-04  -6.9456491e-04
   3.3666667e+01   2.4476783e-02   2.1867686e-02   2.6662925e-02  -7.6718416e-04  -8.3007777e-04  -6.9212541e-04
   3.5333333e+01   2.4951877e-02   2.2350214e-02   2.7131790e-02  -7.6076460e-04  -8.2107470e-04  -6.8878906e-04
   3.7000000e+01   2.5404162e-02   2.2812910e-02   2.7575353e-02  -7.5361656e-04  -8.1136928e-04  -6.8469306e-04
   3.8666667e+01   2.5834966e-02   2.3256765e-02   2.7995221e-02  -7.4587561e-04  -8.0111204e-04  -6.7995512e-04
   4.0333333e+01   2.6245532e-02   2.3682719e-02   2.8392893e-02  -7.3765682e-04  -7.9042967e-04  -6.7467642e-04
   4.2000000e+01   2.6637028e-02   2.4091662e-02   2.8769770e-02  -7.2905796e-04  -7.7942885e-04  -6.6894411e-04
   4.3666667e+01   2.7010547e-02   2.4484434e-02   2.9127158e-02  -7.2016217e-04  -7.6819939e-04  -6.6283338e-04
   4.5333333e+01   2.7367117e-02   2.4861832e-02   2.9466277e-02  -7.1104016e-04  -7.5681682e-04  -6.5640919e-04
   4.7000000e+01   2.7707700e-02   2.5224609e-02   2.9788262e-02  -7.0175213e-04  -7.4534464e-04  -6.4972778e-04
   4.8666667e+01   2.8033195e-02   2.5573474e-02   3.0094176e-02  -6.9234930e-04  -7.3383615e-04  -6.4283789e-04
   5.0333333e+01   2.8344449e-02   2.5909102e-02   3.0385008e-02  -6.8287527e-04  -7.2233603e-04  -6.3578184e-04
   5.2000000e+01   2.8642253e-02   2.6232126e-02   3.0661679e-02  -6.7336712e-04  -7.1088163e-04  -6.2859640e-04
   5.3666667e+01   2.8927348e-02   2.6543149e-02   3.0925051e-02  -6.6385637e-04  -6.9950406e-04  -6.2131355e-04
   5.5333333e+01   2.9200432e-02   2.6842738e-02   3.1175925e-02  -6.5436977e-04  -6.8822918e-04  -6.1396112e-04
   5.7000000e+01   2.9462155e-02   2.7131430e-02   3.1415051e-02  -6.4492998e-04  -6.7707832e-04  -6.0656337e-04
   5.8666667e+01   2.9713129e-02   2.7409733e-02   3.1643127e-02  -6.3555615e-04  -6.6606899e-04  -5.9914139e-04
   6.0333333e+01   2.9953928e-02   2.7678127e-02   3.1860804e-02  -6.2626442e-04  -6.5521541e-04  -5.9171361e-04
   6.2000000e+01   3.0185090e-02   2.7937068e-02   3.2068691e-02  -6.1706832e-04  -6.4452905e-04  -5.8429602e-04
   6.3666667e+01   3.0407121e-02   2.8186985e-02   3.2267356e-02  -6.0797914e-04  -6.3401897e-04  -5.7690258e-04
   6.5333333e+01   3.0620494e-02   2.8428285e-02   3.2457329e-02  -5.9900623e-04  -6.2369221e-04  -5.6954538e-04
   6.7000000e+01   3.0825655e-02   2.8661354e-02   3.2639106e-02  -5.9015726e-04  -6.1355407e-04  -5.6223494e-04
   6.8666667e+01   3.1023023e-02   2.8886557e-02   3.2813151e-02  -5.8143848e-04  -6.0360840e-04  -5.5498037e-04
   7.0333333e+01   3.1212990e-02   2.9104241e-02   3.2979895e-02  -5.7285485e-04  -5.9385774e-04  -5.4778950e-04
   7.2000000e+01   3.1395927e-02   2.9314733e-02   3.3139744e-02  -5.6441028e-04  -5.8430360e-04  -5.4066910e-04
   7.3666667e+01   3.1572182e-02   2.9518345e-02   3.3293076e-02  -5.5610769e-04  -5.7494654e-04  -5.3362496e-04
   7.5333333e+01   3.1742081e-02   2.9715370e-02   3.3440246e-02  -5.4794925e-04  -5.6578638e-04  -5.2666198e-04
   7.7000000e+01   3.1905933e-02   2.9906090e-02   3.3581586e-02  -5.3993637e-04  -5.5682224e-04  -5.1978435e-04
   7.8666667e+01   3.2064029e-02   3.0090771e-02   3.3717407e-02  -5.3206987e-04  -5.4805273e-04  -5.1299554e-04
   8.0333333e+01   3.2216642e-02   3.0269663e-02   3.3848001e-02  -5.2435005e-04  -5.3947595e-04  -5.0629844e-04
   8.2000000e+01   3.2364030e-02   3.0443008e-02   3.3973639e-02  -5.1677675e-04  -5.3108963e-04  -4.9969541e-04
   8.3666667e+01   3.2506435e-02   3.0611033e-02   3.4094578e-02  -5.0934940e-04  -5.2289118e-04  -4.9318832e-04
   8.5333333e+01   3.2644089e-02   3.0773954e-02   3.4211060e-02  -5.0206712e-04  -5.1487773e-04  -4.8677863e-04
   8.7000000e+01   3.2777206e-02   3.0931978e-02   3.4323309e-02  -4.9492872e-04  -5.0704620e-04  -4.8046743e-04
   8.8666667e+01   3.2905993e-02   3.1085300e-02   3.4431537e-02  -4.8793278e-04  -4.9939333e-04  -4.7425547e-04
   9.0333333e+01   3.3030642e-02   3.1234108e-02   3.4535944e-02  -4.8107764e-04  -4.9191572e-04  -4.6814322e-04
   9.2000000e+01   3.3151336e-02   3.1378577e-02   3.4636717e-02  -4.7436150e-04  -4.8460986e-04  -4.6213086e-04
   9.3666667e+01   3.3268248e-02   3.1518879e-02   3.4734032e-02  -4.6778238e-04  -4.7747217e-04  -4.5621836e-04
   9.5333333e+01   3.3381542e-02   3.1655173e-02   3.4828054e-02  -4.6133820e-04  -4.7049901e-04  -4.5040548e-04
   9.7000000e+01   3.3491374e-02   3.1787613e-02   3.4918941e-02  -4.5502677e-04  -4.6368670e-04  -4.4469180e-04
   9.8666667e+01   3.3597888e-02   3.1916347e-02   3.5006839e-02  -4.4884581e-04  -4.5703156e-04  -4.3907674e-04
   1.0033333e+02   3.3701226e-02   3.2041513e-02   3.5091886e-02  -4.4279299e-04  -4.5052989e-04  -4.3355958e-04
   1.0200000e+02   3.3801518e-02   3.2163245e-02   3.5174213e-02  -4.3686591e-04  -4.4417801e-04  -4.2813947e-04


==> LRR_example_test_excessyields_fill.dat <==
   3.3333333e-01   6.0452741e-03   0.0000000e+00
   2.0000000e+00   7.2096586e-03  -1.7760572e-04
   3.6666667e+00   8.3263812e-03  -3.2300421e-04
   5.3333333e+00   9.3963302e-03  -4.4162331e-04
   7.0000000e+00   1.0420669e-02  -5.3796598e-04
   8.6666667e+00   1.1400760e-02  -6.1577046e-04
   1.0333333e+01   1.2338104e-02  -6.7814237e-04
   1.2000000e+01   1.3234292e-02  -7.2766369e-04
   1.3666667e+01   1.4090964e-02  -7.6648272e-04
   1.5333333e+01   1.4909787e-02  -7.9638839e-04
   1.7000000e+01   1.5692421e-02  -8.1887159e-04
   1.8666667e+01   1.6440509e-02  -8.3517587e-04
   2.0333333e+01   1.7155661e-02  -8.4633941e-04
   2.2000000e+01   1.7839444e-02  -8.5322970e-04
   2.3666667e+01   1.8493373e-02  -8.5657221e-04
   2.5333333e+01   1.9118909e-02  -8.5697423e-04
   2.7000000e+01   1.9717456e-02  -8.5494454e-04
   2.8666667e+01   2.0290355e-02  -8.5090976e-04
   3.0333333e+01   2.0838889e-02  -8.4522791e-04
   3.2000000e+01   2.1364279e-02  -8.3819968e-04
   3.3666667e+01   2.1867686e-02  -8.3007777e-04
   3.5333333e+01   2.2350214e-02  -8.2107470e-04
   3.7000000e+01   2.2812910e-02  -8.1136928e-04
   3.8666667e+01   2.3256765e-02  -8.0111204e-04
   4.0333333e+01   2.3682719e-02  -7.9042967e-04
   4.2000000e+01   2.4091662e-02  -7.7942885e-04
   4.3666667e+01   2.4484434e-02  -7.6819939e-04
   4.5333333e+01   2.4861832e-02  -7.5681682e-04
   4.7000000e+01   2.5224609e-02  -7.4534464e-04
   4.8666667e+01   2.5573474e-02  -7.3383615e-04
   5.0333333e+01   2.5909102e-02  -7.2233603e-04
   5.2000000e+01   2.6232126e-02  -7.1088163e-04
   5.3666667e+01   2.6543149e-02  -6.9950406e-04
   5.5333333e+01   2.6842738e-02  -6.8822918e-04
   5.7000000e+01   2.7131430e-02  -6.7707832e-04
   5.8666667e+01   2.7409733e-02  -6.6606899e-04
   6.0333333e+01   2.7678127e-02  -6.5521541e-04
   6.2000000e+01   2.7937068e-02  -6.4452905e-04
   6.3666667e+01   2.8186985e-02  -6.3401897e-04
   6.5333333e+01   2.8428285e-02  -6.2369221e-04
   6.7000000e+01   2.8661354e-02  -6.1355407e-04
   6.8666667e+01   2.8886557e-02  -6.0360840e-04
   7.0333333e+01   2.9104241e-02  -5.9385774e-04
   7.2000000e+01   2.9314733e-02  -5.8430360e-04
   7.3666667e+01   2.9518345e-02  -5.7494654e-04
   7.5333333e+01   2.9715370e-02  -5.6578638e-04
   7.7000000e+01   2.9906090e-02  -5.5682224e-04
   7.8666667e+01   3.0090771e-02  -5.4805273e-04
   8.0333333e+01   3.0269663e-02  -5.3947595e-04
   8.2000000e+01   3.0443008e-02  -5.3108963e-04
   8.3666667e+01   3.0611033e-02  -5.2289118e-04
   8.5333333e+01   3.0773954e-02  -5.1487773e-04
   8.7000000e+01   3.0931978e-02  -5.0704620e-04
   8.8666667e+01   3.1085300e-02  -4.9939333e-04
   9.0333333e+01   3.1234108e-02  -4.9191572e-04
   9.2000000e+01   3.1378577e-02  -4.8460986e-04
   9.3666667e+01   3.1518879e-02  -4.7747217e-04
   9.5333333e+01   3.1655173e-02  -4.7049901e-04
   9.7000000e+01   3.1787613e-02  -4.6368670e-04
   9.8666667e+01   3.1916347e-02  -4.5703156e-04
   1.0033333e+02   3.2041513e-02  -4.5052989e-04
   1.0200000e+02   3.2163245e-02  -4.4417801e-04
   1.0200000e+02   3.5174213e-02  -4.2813947e-04
   1.0033333e+02   3.5091886e-02  -4.3355958e-04
   9.8666667e+01   3.5006839e-02  -4.3907674e-04
   9.7000000e+01   3.4918941e-02  -4.4469180e-04
   9.5333333e+01   3.4828054e-02  -4.5040548e-04
   9.3666667e+01   3.4734032e-02  -4.5621836e-04
   9.2000000e+01   3.4636717e-02  -4.6213086e-04
   9.0333333e+01   3.4535944e-02  -4.6814322e-04
   8.8666667e+01   3.4431537e-02  -4.7425547e-04
   8.7000000e+01   3.4323309e-02  -4.8046743e-04
   8.5333333e+01   3.4211060e-02  -4.8677863e-04
   8.3666667e+01   3.4094578e-02  -4.9318832e-04
   8.2000000e+01   3.3973639e-02  -4.9969541e-04
   8.0333333e+01   3.3848001e-02  -5.0629844e-04
   7.8666667e+01   3.3717407e-02  -5.1299554e-04
   7.7000000e+01   3.3581586e-02  -5.1978435e-04
   7.5333333e+01   3.3440246e-02  -5.2666198e-04
   7.3666667e+01   3.3293076e-02  -5.3362496e-04
   7.2000000e+01   3.3139744e-02  -5.4066910e-04
   7.0333333e+01   3.2979895e-02  -5.4778950e-04
   6.8666667e+01   3.2813151e-02  -5.5498037e-04
   6.7000000e+01   3.2639106e-02  -5.6223494e-04
   6.5333333e+01   3.2457329e-02  -5.6954538e-04
   6.3666667e+01   3.2267356e-02  -5.7690258e-04
   6.2000000e+01   3.2068691e-02  -5.8429602e-04
   6.0333333e+01   3.1860804e-02  -5.9171361e-04
   5.8666667e+01   3.1643127e-02  -5.9914139e-04
   5.7000000e+01   3.1415051e-02  -6.0656337e-04
   5.5333333e+01   3.1175925e-02  -6.1396112e-04
   5.3666667e+01   3.0925051e-02  -6.2131355e-04
   5.2000000e+01   3.0661679e-02  -6.2859640e-04
   5.0333333e+01   3.0385008e-02  -6.3578184e-04
   4.8666667e+01   3.0094176e-02  -6.4283789e-04
   4.7000000e+01   2.9788262e-02  -6.4972778e-04
   4.5333333e+01   2.9466277e-02  -6.5640919e-04
   4.3666667e+01   2.9127158e-02  -6.6283338e-04
   4.2000000e+01   2.8769770e-02  -6.6894411e-04
   4.0333333e+01   2.8392893e-02  -6.7467642e-04
   3.8666667e+01   2.7995221e-02  -6.7995512e-04
   3.7000000e+01   2.7575353e-02  -6.8469306e-04
   3.5333333e+01   2.7131790e-02  -6.8878906e-04
   3.3666667e+01   2.6662925e-02  -6.9212541e-04
   3.2000000e+01   2.6167042e-02  -6.9456491e-04
   3.0333333e+01   2.5642305e-02  -6.9594733e-04
   2.8666667e+01   2.5086750e-02  -6.9608521e-04
   2.7000000e+01   2.4498286e-02  -6.9475879e-04
   2.5333333e+01   2.3874681e-02  -6.9170991e-04
   2.3666667e+01   2.3213563e-02  -6.8663476e-04
   2.2000000e+01   2.2512412e-02  -6.7917512e-04
   2.0333333e+01   2.1768555e-02  -6.6890787e-04
   1.8666667e+01   2.0979170e-02  -6.5533227e-04
   1.7000000e+01   2.0141280e-02  -6.3785476e-04
   1.5333333e+01   1.9251761e-02  -6.1577056e-04
   1.3666667e+01   1.8307346e-02  -5.8824152e-04
   1.2000000e+01   1.7304637e-02  -5.5426933e-04
   1.0333333e+01   1.6240123e-02  -5.1266324e-04
   8.6666667e+00   1.5110205e-02  -4.6200097e-04
   7.0000000e+00   1.3911228e-02  -4.0058151e-04
   5.3333333e+00   1.2639532e-02  -3.2636801e-04
   3.6666667e+00   1.1291507e-02  -2.3691861e-04
   2.0000000e+00   9.8636765e-03  -1.2930281e-04
   3.3333333e-01   8.3527955e-03   0.0000000e+00


==> LRR_example_test_excessyields_fill_rn.dat <==
   3.3333333e-01   6.0452741e-03   0.0000000e+00
   2.0000000e+00   7.2096586e-03   9.9575531e-06
   3.6666667e+00   8.3263812e-03   3.5413368e-05
   5.3333333e+00   9.3963302e-03   7.3182436e-05
   7.0000000e+00   1.0420669e-02   1.2064796e-04
   8.6666667e+00   1.1400760e-02   1.7566179e-04
   1.0333333e+01   1.2338104e-02   2.3646241e-04
   1.2000000e+01   1.3234292e-02   3.0160717e-04
   1.3666667e+01   1.4090964e-02   3.6991647e-04
   1.5333333e+01   1.4909787e-02   4.4042773e-04
   1.7000000e+01   1.5692421e-02   5.1235732e-04
   1.8666667e+01   1.6440509e-02   5.8506917e-04
   2.0333333e+01   1.7155661e-02   6.5804893e-04
   2.2000000e+01   1.7839444e-02   7.3088251e-04
   2.3666667e+01   1.8493373e-02   8.0323845e-04
   2.5333333e+01   1.9118909e-02   8.7485332e-04
   2.7000000e+01   1.9717456e-02   9.4551967e-04
   2.8666667e+01   2.0290355e-02   1.0150761e-03
   3.0333333e+01   2.0838889e-02   1.0833989e-03
   3.2000000e+01   2.1364279e-02   1.1503955e-03
   3.3666667e+01   2.1867686e-02   1.2159987e-03
   3.5333333e+01   2.2350214e-02   1.2801619e-03
   3.7000000e+01   2.2812910e-02   1.3428555e-03
   3.8666667e+01   2.3256765e-02   1.4040636e-03
   4.0333333e+01   2.3682719e-02   1.4637815e-03
   4.2000000e+01   2.4091662e-02   1.5220134e-03
   4.3666667e+01   2.4484434e-02   1.5787706e-03
   4.5333333e+01   2.4861832e-02   1.6340703e-03
   4.7000000e+01   2.5224609e-02   1.6879339e-03
   4.8666667e+01   2.5573474e-02   1.7403866e-03
   5.0333333e+01   2.5909102e-02   1.7914560e-03
   5.2000000e+01   2.6232126e-02   1.8411719e-03
   5.3666667e+01   2.6543149e-02   1.8895654e-03
   5.5333333e+01   2.6842738e-02   1.9366686e-03
   5.7000000e+01   2.7131430e-02   1.9825143e-03
   5.8666667e+01   2.7409733e-02   2.0271356e-03
   6.0333333e+01   2.7678127e-02   2.0705655e-03
   6.2000000e+01   2.7937068e-02   2.1128370e-03
   6.3666667e+01   2.8186985e-02   2.1539829e-03
   6.5333333e+01   2.8428285e-02   2.1940354e-03
   6.7000000e+01   2.8661354e-02   2.2330263e-03
   6.8666667e+01   2.8886557e-02   2.2709868e-03
   7.0333333e+01   2.9104241e-02   2.3079474e-03
   7.2000000e+01   2.9314733e-02   2.3439379e-03
   7.3666667e+01   2.9518345e-02   2.3789875e-03
   7.5333333e+01   2.9715370e-02   2.4131246e-03
   7.7000000e+01   2.9906090e-02   2.4463766e-03
   7.8666667e+01   3.0090771e-02   2.4787706e-03
   8.0333333e+01   3.0269663e-02   2.5103326e-03
   8.2000000e+01   3.0443008e-02   2.5410878e-03
   8.3666667e+01   3.0611033e-02   2.5710608e-03
   8.5333333e+01   3.0773954e-02   2.6002755e-03
   8.7000000e+01   3.0931978e-02   2.6287549e-03
   8.8666667e+01   3.1085300e-02   2.6565213e-03
   9.0333333e+01   3.1234108e-02   2.6835966e-03
   9.2000000e+01   3.1378577e-02   2.7100015e-03
   9.3666667e+01   3.1518879e-02   2.7357564e-03
   9.5333333e+01   3.1655173e-02   2.7608810e-03
   9.7000000e+01   3.1787613e-02   2.7853942e-03
   9.8666667e+01   3.1916347e-02   2.8093145e-03
   1.0033333e+02   3.2041513e-02   2.8326596e-03
   1.0200000e+02   3.2163245e-02   2.8554468e-03
   1.0200000e+02   3.5174213e-02   3.1644069e-03
   1.0033333e+02   3.5091886e-02   3.1444992e-03
   9.8666667e+01   3.5006839e-02   3.1240270e-03
   9.7000000e+01   3.4918941e-02   3.1029688e-03
   9.5333333e+01   3.4828054e-02   3.0813019e-03
   9.3666667e+01   3.4734032e-02   3.0590026e-03
   9.2000000e+01   3.4636717e-02   3.0360463e-03
   9.0333333e+01   3.4535944e-02   3.0124071e-03
   8.8666667e+01   3.4431537e-02   2.9880581e-03
   8.7000000e+01   3.4323309e-02   2.9629708e-03
   8.5333333e+01   3.4211060e-02   2.9371158e-03
   8.3666667e+01   3.4094578e-02   2.9104621e-03
   8.2000000e+01   3.3973639e-02   2.8829775e-03
   8.0333333e+01   3.3848001e-02   2.8546279e-03
   7.8666667e+01   3.3717407e-02   2.8253782e-03
   7.7000000e+01   3.3581586e-02   2.7951912e-03
   7.5333333e+01   3.3440246e-02   2.7640284e-03
   7.3666667e+01   3.3293076e-02   2.7318493e-03
   7.2000000e+01   3.3139744e-02   2.6986117e-03
   7.0333333e+01   3.2979895e-02   2.6642715e-03
   6.8666667e+01   3.2813151e-02   2.6287828e-03
   6.7000000e+01   3.2639106e-02   2.5920977e-03
   6.5333333e+01   3.2457329e-02   2.5541660e-03
   6.3666667e+01   3.2267356e-02   2.5149359e-03
   6.2000000e+01   3.2068691e-02   2.4743534e-03
   6.0333333e+01   3.1860804e-02   2.4323623e-03
   5.8666667e+01   3.1643127e-02   2.3889046e-03
   5.7000000e+01   3.1415051e-02   2.3439201e-03
   5.5333333e+01   3.1175925e-02   2.2973471e-03
   5.3666667e+01   3.0925051e-02   2.2491219e-03
   5.2000000e+01   3.0661679e-02   2.1991794e-03
   5.0333333e+01   3.0385008e-02   2.1474533e-03
   4.8666667e+01   3.0094176e-02   2.0938765e-03
   4.7000000e+01   2.9788262e-02   2.0383814e-03
   4.5333333e+01   2.9466277e-02   1.9809007e-03
   4.3666667e+01   2.9127158e-02   1.9213684e-03
   4.2000000e+01   2.8769770e-02   1.8597201e-03
   4.0333333e+01   2.8392893e-02   1.7958952e-03
   3.8666667e+01   2.7995221e-02   1.7298376e-03
   3.7000000e+01   2.7575353e-02   1.6614982e-03
   3.5333333e+01   2.7131790e-02   1.5908371e-03
   3.3666667e+01   2.6662925e-02   1.5178263e-03
   3.2000000e+01   2.6167042e-02   1.4424540e-03
   3.0333333e+01   2.5642305e-02   1.3647283e-03
   2.8666667e+01   2.5086750e-02   1.2846832e-03
   2.7000000e+01   2.4498286e-02   1.2023849e-03
   2.5333333e+01   2.3874681e-02   1.1179405e-03
   2.3666667e+01   2.3213563e-02   1.0315074e-03
   2.2000000e+01   2.2512412e-02   9.4330566e-04
   2.0333333e+01   2.1768555e-02   8.5363306e-04
   1.8666667e+01   2.0979170e-02   7.6288293e-04
   1.7000000e+01   2.0141280e-02   6.7156621e-04
   1.5333333e+01   1.9251761e-02   5.8033826e-04
   1.3666667e+01   1.8307346e-02   4.9003143e-04
   1.2000000e+01   1.7304637e-02   4.0169467e-04
   1.0333333e+01   1.6240123e-02   3.1664177e-04
   8.6666667e+00   1.5110205e-02   2.3650992e-04
   7.0000000e+00   1.3911228e-02   1.6333098e-04
   5.3333333e+00   1.2639532e-02   9.9618060e-05
   3.6666667e+00   1.1291507e-02   4.8470819e-05
   2.0000000e+00   9.8636765e-03   1.3703406e-05
   3.3333333e-01   8.3527955e-03   0.0000000e+00


==> LRR_example_test_excessyields_rn.dat <==
   3.3333333e-01   7.3008000e-03   6.0452741e-03   8.3527955e-03   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.0000000e+00   8.6537138e-03   7.2096586e-03   9.8636765e-03   1.1995677e-05   9.9575531e-06   1.3703406e-05
   3.6666667e+00   9.9397108e-03   8.3263812e-03   1.1291507e-02   4.2517947e-05   3.5413368e-05   4.8470819e-05
   5.3333333e+00   1.1160961e-02   9.3963302e-03   1.2639532e-02   8.7566099e-05   7.3182436e-05   9.9618060e-05
   7.0000000e+00   1.2319888e-02   1.0420669e-02   1.3911228e-02   1.4387185e-04   1.2064796e-04   1.6333098e-04
   8.6666667e+00   1.3419075e-02   1.1400760e-02   1.5110205e-02   2.0876935e-04   1.7566179e-04   2.3650992e-04
   1.0333333e+01   1.4461199e-02   1.2338104e-02   1.6240123e-02   2.8008812e-04   2.3646241e-04   3.1664177e-04
   1.2000000e+01   1.5448973e-02   1.3234292e-02   1.7304637e-02   3.5606493e-04   3.0160717e-04   4.0169467e-04
   1.3666667e+01   1.6385104e-02   1.4090964e-02   1.8307346e-02   4.3527120e-04   3.6991647e-04   4.9003143e-04
   1.5333333e+01   1.7272262e-02   1.4909787e-02   1.9251761e-02   5.1655326e-04   4.4042773e-04   5.8033826e-04
   1.7000000e+01   1.8113052e-02   1.5692421e-02   2.0141280e-02   5.9898311e-04   5.1235732e-04   6.7156621e-04
   1.8666667e+01   1.8910001e-02   1.6440509e-02   2.0979170e-02   6.8181790e-04   5.8506917e-04   7.6288293e-04
   2.0333333e+01   1.9665544e-02   1.7155661e-02   2.1768555e-02   7.6446655e-04   6.5804893e-04   8.5363306e-04
   2.2000000e+01   2.0382013e-02   1.7839444e-02   2.2512412e-02   8.4646227e-04   7.3088251e-04   9.4330566e-04
   2.3666667e+01   2.1061636e-02   1.8493373e-02   2.3213563e-02   9.2743992e-04   8.0323845e-04   1.0315074e-03
   2.5333333e+01   2.1706532e-02   1.9118909e-02   2.3874681e-02   1.0071174e-03   8.7485332e-04   1.1179405e-03
   2.7000000e+01   2.2318713e-02   1.9717456e-02   2.4498286e-02   1.0852805e-03   9.4551967e-04   1.2023849e-03
   2.8666667e+01   2.2900081e-02   2.0290355e-02   2.5086750e-02   1.1617697e-03   1.0150761e-03   1.2846832e-03
   3.0333333e+01   2.3452435e-02   2.0838889e-02   2.5642305e-02   1.2364707e-03   1.0833989e-03   1.3647283e-03
   3.2000000e+01   2.3977470e-02   2.1364279e-02   2.6167042e-02   1.3093050e-03   1.1503955e-03   1.4424540e-03
   3.3666667e+01   2.4476783e-02   2.1867686e-02   2.6662925e-02   1.3802236e-03   1.2159987e-03   1.5178263e-03
   3.5333333e+01   2.4951877e-02   2.2350214e-02   2.7131790e-02   1.4492007e-03   1.2801619e-03   1.5908371e-03
   3.7000000e+01   2.5404162e-02   2.2812910e-02   2.7575353e-02   1.5162295e-03   1.3428555e-03   1.6614982e-03
   3.8666667e+01   2.5834966e-02   2.3256765e-02   2.7995221e-02   1.5813178e-03   1.4040636e-03   1.7298376e-03
   4.0333333e+01   2.6245532e-02   2.3682719e-02   2.8392893e-02   1.6444851e-03   1.4637815e-03   1.7958952e-03
   4.2000000e+01   2.6637028e-02   2.4091662e-02   2.8769770e-02   1.7057602e-03   1.5220134e-03   1.8597201e-03
   4.3666667e+01   2.7010547e-02   2.4484434e-02   2.9127158e-02   1.7651786e-03   1.5787706e-03   1.9213684e-03
   4.5333333e+01   2.7367117e-02   2.4861832e-02   2.9466277e-02   1.8227813e-03   1.6340703e-03   1.9809007e-03
   4.7000000e+01   2.7707700e-02   2.5224609e-02   2.9788262e-02   1.8786129e-03   1.6879339e-03   2.0383814e-03
   4.8666667e+01   2.8033195e-02   2.5573474e-02   3.0094176e-02   1.9327210e-03   1.7403866e-03   2.0938765e-03
   5.0333333e+01   2.8344449e-02   2.5909102e-02   3.0385008e-02   1.9851547e-03   1.7914560e-03   2.1474533e-03
   5.2000000e+01   2.8642253e-02   2.6232126e-02   3.0661679e-02   2.0359643e-03   1.8411719e-03   2.1991794e-03
   5.3666667e+01   2.8927348e-02   2.6543149e-02   3.0925051e-02   2.0852006e-03   1.8895654e-03   2.2491219e-03
   5.5333333e+01   2.9200432e-02   2.6842738e-02   3.1175925e-02   2.1329143e-03   1.9366686e-03   2.2973471e-03
   5.7000000e+01   2.9462155e-02   2.7131430e-02   3.1415051e-02   2.1791558e-03   1.9825143e-03   2.3439201e-03
   5.8666667e+01   2.9713129e-02   2.7409733e-02   3.1643127e-02   2.2239746e-03   2.0271356e-03   2.3889046e-03
   6.0333333e+01   2.9953928e-02   2.7678127e-02   3.1860804e-02   2.2674197e-03   2.0705655e-03   2.4323623e-03
   6.2000000e+01   3.0185090e-02   2.7937068e-02   3.2068691e-02   2.3095386e-03   2.1128370e-03   2.4743534e-03
   6.3666667e+01   3.0407121e-02   2.8186985e-02   3.2267356e-02   2.3503780e-03   2.1539829e-03   2.5149359e-03
   6.5333333e+01   3.0620494e-02   2.8428285e-02   3.2457329e-02   2.3899830e-03   2.1940354e-03   2.5541660e-03
   6.7000000e+01   3.0825655e-02   2.8661354e-02   3.2639106e-02   2.4283976e-03   2.2330263e-03   2.5920977e-03
   6.8666667e+01   3.1023023e-02   2.8886557e-02   3.2813151e-02   2.4656642e-03   2.2709868e-03   2.6287828e-03
   7.0333333e+01   3.1212990e-02   2.9104241e-02   3.2979895e-02   2.5018239e-03   2.3079474e-03   2.6642715e-03
   7.2000000e+01   3.1395927e-02   2.9314733e-02   3.3139744e-02   2.5369164e-03   2.3439379e-03   2.6986117e-03
   7.3666667e+01   3.1572182e-02   2.9518345e-02   3.3293076e-02   2.5709801e-03   2.3789875e-03   2.7318493e-03
   7.5333333e+01   3.1742081e-02   2.9715370e-02   3.3440246e-02   2.6040519e-03   2.4131246e-03   2.7640284e-03
   7.7000000e+01   3.1905933e-02   2.9906090e-02   3.3581586e-02   2.6361672e-03   2.4463766e-03   2.7951912e-03
   7.8666667e+01   3.2064029e-02   3.0090771e-02   3.3717407e-02   2.6673603e-03   2.4787706e-03   2.8253782e-03
   8.0333333e+01   3.2216642e-02   3.0269663e-02   3.3848001e-02   2.6976642e-03   2.5103326e-03   2.8546279e-03
   8.2000000e+01   3.2364030e-02   3.0443008e-02   3.3973639e-02   2.7271105e-03   2.5410878e-03   2.8829775e-03
   8.3666667e+01   3.2506435e-02   3.0611033e-02   3.4094578e-02   2.7557296e-03   2.5710608e-03   2.9104621e-03
   8.5333333e+01   3.2644089e-02   3.0773954e-02   3.4211060e-02   2.7835508e-03   2.6002755e-03   2.9371158e-03
   8.7000000e+01   3.2777206e-02   3.0931978e-02   3.4323309e-02   2.8106023e-03   2.6287549e-03   2.9629708e-03
   8.8666667e+01   3.2905993e-02   3.1085300e-02   3.4431537e-02   2.8369110e-03   2.6565213e-03   2.9880581e-03
   9.0333333e+01   3.3030642e-02   3.1234108e-02   3.4535944e-02   2.8625029e-03   2.6835966e-03   3.0124071e-03
   9.2000000e+01   3.3151336e-02   3.1378577e-02   3.4636717e-02   2.8874030e-03   2.7100015e-03   3.0360463e-03
   9.3666667e+01   3.3268248e-02   3.1518879e-02   3.4734032e-02   2.9116352e-03   2.7357564e-03   3.0590026e-03
   9.5333333e+01   3.3381542e-02   3.1655173e-02   3.4828054e-02   2.9352225e-03   2.7608810e-03   3.0813019e-03
   9.7000000e+01   3.3491374e-02   3.1787613e-02   3.4918941e-02   2.9581870e-03   2.7853942e-03   3.1029688e-03
   9.8666667e+01   3.3597888e-02   3.1916347e-02   3.5006839e-02   2.9805501e-03   2.8093145e-03   3.1240270e-03
   1.0033333e+02   3.3701226e-02   3.2041513e-02   3.5091886e-02   3.0023320e-03   2.8326596e-03   3.1444992e-03
   1.0200000e+02   3.3801518e-02   3.2163245e-02   3.5174213e-02   3.0235524e-03   2.8554468e-03   3.1644069e-03


==> LRR_example_test_hprs.dat <==
   0.0000000e+00   4.2390025e-02   3.0553100e-02   5.4298885e-02   3.1894441e-02   2.0096569e-02   4.4057171e-02
   4.0000000e+00   4.2390025e-02   3.0553100e-02   5.4298885e-02   3.1894441e-02   2.0096569e-02   4.4057171e-02
   8.0000000e+00   4.2390025e-02   3.0553100e-02   5.4298885e-02   3.1894441e-02   2.0096569e-02   4.4057171e-02
   1.2000000e+01   4.2390025e-02   3.0553100e-02   5.4298885e-02   3.1894441e-02   2.0096569e-02   4.4057171e-02
   1.6000000e+01   4.2390025e-02   3.0553100e-02   5.4298885e-02   3.1894441e-02   2.0096569e-02   4.4057171e-02
   2.0000000e+01   4.2390025e-02   3.0553100e-02   5.4298885e-02   3.1894441e-02   2.0096569e-02   4.4057171e-02
   2.4000000e+01   4.2390025e-02   3.0553100e-02   5.4298885e-02   3.1894441e-02   2.0096569e-02   4.4057171e-02
   2.8000000e+01   4.2390025e-02   3.0553100e-02   5.4298885e-02   3.1894441e-02   2.0096569e-02   4.4057171e-02
   3.2000000e+01   4.2390025e-02   3.0553100e-02   5.4298885e-02   3.1894441e-02   2.0096569e-02   4.4057171e-02
   3.6000000e+01   4.2390025e-02   3.0553100e-02   5.4298885e-02   3.1894441e-02   2.0096569e-02   4.4057171e-02
   4.0000000e+01   4.2390025e-02   3.0553100e-02   5.4298885e-02   3.1894441e-02   2.0096569e-02   4.4057171e-02
   4.4000000e+01   4.2390025e-02   3.0553100e-02   5.4298885e-02   3.1894441e-02   2.0096569e-02   4.4057171e-02
   4.8000000e+01   4.2390025e-02   3.0553100e-02   5.4298885e-02   3.1894441e-02   2.0096569e-02   4.4057171e-02
   5.2000000e+01   4.2390025e-02   3.0553100e-02   5.4298885e-02   3.1894441e-02   2.0096569e-02   4.4057171e-02
   5.6000000e+01   4.2390025e-02   3.0553100e-02   5.4298885e-02   3.1894441e-02   2.0096569e-02   4.4057171e-02
   6.0000000e+01   4.2390025e-02   3.0553100e-02   5.4298885e-02   3.1894441e-02   2.0096569e-02   4.4057171e-02
   6.4000000e+01   4.2390025e-02   3.0553100e-02   5.4298885e-02   3.1894441e-02   2.0096569e-02   4.4057171e-02
   6.8000000e+01   4.2390025e-02   3.0553100e-02   5.4298885e-02   3.1894441e-02   2.0096569e-02   4.4057171e-02
   7.2000000e+01   4.2390025e-02   3.0553100e-02   5.4298885e-02   3.1894441e-02   2.0096569e-02   4.4057171e-02
   7.6000000e+01   4.2390025e-02   3.0553100e-02   5.4298885e-02   3.1894441e-02   2.0096569e-02   4.4057171e-02
   8.0000000e+01   4.2390025e-02   3.0553100e-02   5.4298885e-02   3.1894441e-02   2.0096569e-02   4.4057171e-02
   8.4000000e+01   4.2390025e-02   3.0553100e-02   5.4298885e-02   3.1894441e-02   2.0096569e-02   4.4057171e-02
   8.8000000e+01   4.2390025e-02   3.0553100e-02   5.4298885e-02   3.1894441e-02   2.0096569e-02   4.4057171e-02
   9.2000000e+01   4.2390025e-02   3.0553100e-02   5.4298885e-02   3.1894441e-02   2.0096569e-02   4.4057171e-02
   9.6000000e+01   4.2390025e-02   3.0553100e-02   5.4298885e-02   3.1894441e-02   2.0096569e-02   4.4057171e-02
   1.0000000e+02   4.2390025e-02   3.0553100e-02   5.4298885e-02   3.1894441e-02   2.0096569e-02   4.4057171e-02
   1.0400000e+02   4.2390025e-02   3.0553100e-02   5.4298885e-02   3.1894441e-02   2.0096569e-02   4.4057171e-02
   1.0800000e+02   4.2390025e-02   3.0553100e-02   5.4298885e-02   3.1894441e-02   2.0096569e-02   4.4057171e-02
   1.1200000e+02   4.2390025e-02   3.0553100e-02   5.4298885e-02   3.1894441e-02   2.0096569e-02   4.4057171e-02
   1.1600000e+02   4.2390025e-02   3.0553100e-02   5.4298885e-02   3.1894441e-02   2.0096569e-02   4.4057171e-02
   1.2000000e+02   4.2390025e-02   3.0553100e-02   5.4298885e-02   3.1894441e-02   2.0096569e-02   4.4057171e-02
   1.2400000e+02   4.2390025e-02   3.0553100e-02   5.4298885e-02   3.1894441e-02   2.0096569e-02   4.4057171e-02
   1.2800000e+02   4.2390025e-02   3.0553100e-02   5.4298885e-02   3.1894441e-02   2.0096569e-02   4.4057171e-02
   1.3200000e+02   4.2390025e-02   3.0553100e-02   5.4298885e-02   3.1894441e-02   2.0096569e-02   4.4057171e-02
   1.3600000e+02   4.2390025e-02   3.0553100e-02   5.4298885e-02   3.1894441e-02   2.0096569e-02   4.4057171e-02
   1.4000000e+02   4.2390025e-02   3.0553100e-02   5.4298885e-02   3.1894441e-02   2.0096569e-02   4.4057171e-02
   1.4400000e+02   4.2390025e-02   3.0553100e-02   5.4298885e-02   3.1894441e-02   2.0096569e-02   4.4057171e-02
   1.4800000e+02   4.2390025e-02   3.0553100e-02   5.4298885e-02   3.1894441e-02   2.0096569e-02   4.4057171e-02
   1.5200000e+02   4.2390025e-02   3.0553100e-02   5.4298885e-02   3.1894441e-02   2.0096569e-02   4.4057171e-02
   1.5600000e+02   4.2390025e-02   3.0553100e-02   5.4298885e-02   3.1894441e-02   2.0096569e-02   4.4057171e-02
   1.6000000e+02   4.2390025e-02   3.0553100e-02   5.4298885e-02   3.1894441e-02   2.0096569e-02   4.4057171e-02
   1.6400000e+02   4.2390025e-02   3.0553100e-02   5.4298885e-02   3.1894441e-02   2.0096569e-02   4.4057171e-02
   1.6800000e+02   4.2390025e-02   3.0553100e-02   5.4298885e-02   3.1894441e-02   2.0096569e-02   4.4057171e-02
   1.7200000e+02   4.2390025e-02   3.0553100e-02   5.4298885e-02   3.1894441e-02   2.0096569e-02   4.4057171e-02
   1.7600000e+02   4.2390025e-02   3.0553100e-02   5.4298885e-02   3.1894441e-02   2.0096569e-02   4.4057171e-02
   1.8000000e+02   4.2390025e-02   3.0553100e-02   5.4298885e-02   3.1894441e-02   2.0096569e-02   4.4057171e-02
   1.8400000e+02   4.2390025e-02   3.0553100e-02   5.4298885e-02   3.1894441e-02   2.0096569e-02   4.4057171e-02
   1.8800000e+02   4.2390025e-02   3.0553100e-02   5.4298885e-02   3.1894441e-02   2.0096569e-02   4.4057171e-02
   1.9200000e+02   4.2390025e-02   3.0553100e-02   5.4298885e-02   3.1894441e-02   2.0096569e-02   4.4057171e-02
   1.9600000e+02   4.2390025e-02   3.0553100e-02   5.4298885e-02   3.1894441e-02   2.0096569e-02   4.4057171e-02


==> LRR_example_test_hprs_fill.dat <==
   0.0000000e+00   3.0553100e-02   2.0096569e-02
   4.0000000e+00   3.0553100e-02   2.0096569e-02
   8.0000000e+00   3.0553100e-02   2.0096569e-02
   1.2000000e+01   3.0553100e-02   2.0096569e-02
   1.6000000e+01   3.0553100e-02   2.0096569e-02
   2.0000000e+01   3.0553100e-02   2.0096569e-02
   2.4000000e+01   3.0553100e-02   2.0096569e-02
   2.8000000e+01   3.0553100e-02   2.0096569e-02
   3.2000000e+01   3.0553100e-02   2.0096569e-02
   3.6000000e+01   3.0553100e-02   2.0096569e-02
   4.0000000e+01   3.0553100e-02   2.0096569e-02
   4.4000000e+01   3.0553100e-02   2.0096569e-02
   4.8000000e+01   3.0553100e-02   2.0096569e-02
   5.2000000e+01   3.0553100e-02   2.0096569e-02
   5.6000000e+01   3.0553100e-02   2.0096569e-02
   6.0000000e+01   3.0553100e-02   2.0096569e-02
   6.4000000e+01   3.0553100e-02   2.0096569e-02
   6.8000000e+01   3.0553100e-02   2.0096569e-02
   7.2000000e+01   3.0553100e-02   2.0096569e-02
   7.6000000e+01   3.0553100e-02   2.0096569e-02
   8.0000000e+01   3.0553100e-02   2.0096569e-02
   8.4000000e+01   3.0553100e-02   2.0096569e-02
   8.8000000e+01   3.0553100e-02   2.0096569e-02
   9.2000000e+01   3.0553100e-02   2.0096569e-02
   9.6000000e+01   3.0553100e-02   2.0096569e-02
   1.0000000e+02   3.0553100e-02   2.0096569e-02
   1.0400000e+02   3.0553100e-02   2.0096569e-02
   1.0800000e+02   3.0553100e-02   2.0096569e-02
   1.1200000e+02   3.0553100e-02   2.0096569e-02
   1.1600000e+02   3.0553100e-02   2.0096569e-02
   1.2000000e+02   3.0553100e-02   2.0096569e-02
   1.2400000e+02   3.0553100e-02   2.0096569e-02
   1.2800000e+02   3.0553100e-02   2.0096569e-02
   1.3200000e+02   3.0553100e-02   2.0096569e-02
   1.3600000e+02   3.0553100e-02   2.0096569e-02
   1.4000000e+02   3.0553100e-02   2.0096569e-02
   1.4400000e+02   3.0553100e-02   2.0096569e-02
   1.4800000e+02   3.0553100e-02   2.0096569e-02
   1.5200000e+02   3.0553100e-02   2.0096569e-02
   1.5600000e+02   3.0553100e-02   2.0096569e-02
   1.6000000e+02   3.0553100e-02   2.0096569e-02
   1.6400000e+02   3.0553100e-02   2.0096569e-02
   1.6800000e+02   3.0553100e-02   2.0096569e-02
   1.7200000e+02   3.0553100e-02   2.0096569e-02
   1.7600000e+02   3.0553100e-02   2.0096569e-02
   1.8000000e+02   3.0553100e-02   2.0096569e-02
   1.8400000e+02   3.0553100e-02   2.0096569e-02
   1.8800000e+02   3.0553100e-02   2.0096569e-02
   1.9200000e+02   3.0553100e-02   2.0096569e-02
   1.9600000e+02   3.0553100e-02   2.0096569e-02
   1.9600000e+02   5.4298885e-02   4.4057171e-02
   1.9200000e+02   5.4298885e-02   4.4057171e-02
   1.8800000e+02   5.4298885e-02   4.4057171e-02
   1.8400000e+02   5.4298885e-02   4.4057171e-02
   1.8000000e+02   5.4298885e-02   4.4057171e-02
   1.7600000e+02   5.4298885e-02   4.4057171e-02
   1.7200000e+02   5.4298885e-02   4.4057171e-02
   1.6800000e+02   5.4298885e-02   4.4057171e-02
   1.6400000e+02   5.4298885e-02   4.4057171e-02
   1.6000000e+02   5.4298885e-02   4.4057171e-02
   1.5600000e+02   5.4298885e-02   4.4057171e-02
   1.5200000e+02   5.4298885e-02   4.4057171e-02
   1.4800000e+02   5.4298885e-02   4.4057171e-02
   1.4400000e+02   5.4298885e-02   4.4057171e-02
   1.4000000e+02   5.4298885e-02   4.4057171e-02
   1.3600000e+02   5.4298885e-02   4.4057171e-02
   1.3200000e+02   5.4298885e-02   4.4057171e-02
   1.2800000e+02   5.4298885e-02   4.4057171e-02
   1.2400000e+02   5.4298885e-02   4.4057171e-02
   1.2000000e+02   5.4298885e-02   4.4057171e-02
   1.1600000e+02   5.4298885e-02   4.4057171e-02
   1.1200000e+02   5.4298885e-02   4.4057171e-02
   1.0800000e+02   5.4298885e-02   4.4057171e-02
   1.0400000e+02   5.4298885e-02   4.4057171e-02
   1.0000000e+02   5.4298885e-02   4.4057171e-02
   9.6000000e+01   5.4298885e-02   4.4057171e-02
   9.2000000e+01   5.4298885e-02   4.4057171e-02
   8.8000000e+01   5.4298885e-02   4.4057171e-02
   8.4000000e+01   5.4298885e-02   4.4057171e-02
   8.0000000e+01   5.4298885e-02   4.4057171e-02
   7.6000000e+01   5.4298885e-02   4.4057171e-02
   7.2000000e+01   5.4298885e-02   4.4057171e-02
   6.8000000e+01   5.4298885e-02   4.4057171e-02
   6.4000000e+01   5.4298885e-02   4.4057171e-02
   6.0000000e+01   5.4298885e-02   4.4057171e-02
   5.6000000e+01   5.4298885e-02   4.4057171e-02
   5.2000000e+01   5.4298885e-02   4.4057171e-02
   4.8000000e+01   5.4298885e-02   4.4057171e-02
   4.4000000e+01   5.4298885e-02   4.4057171e-02
   4.0000000e+01   5.4298885e-02   4.4057171e-02
   3.6000000e+01   5.4298885e-02   4.4057171e-02
   3.2000000e+01   5.4298885e-02   4.4057171e-02
   2.8000000e+01   5.4298885e-02   4.4057171e-02
   2.4000000e+01   5.4298885e-02   4.4057171e-02
   2.0000000e+01   5.4298885e-02   4.4057171e-02
   1.6000000e+01   5.4298885e-02   4.4057171e-02
   1.2000000e+01   5.4298885e-02   4.4057171e-02
   8.0000000e+00   5.4298885e-02   4.4057171e-02
   4.0000000e+00   5.4298885e-02   4.4057171e-02
   0.0000000e+00   5.4298885e-02   4.4057171e-02


==> LRR_example_test_hprs_rn.dat <==
   0.0000000e+00   4.2390025e-02   3.0553100e-02   5.4298885e-02   3.2251439e-02   2.0452125e-02   4.4404159e-02
   4.0000000e+00   4.2390025e-02   3.0553100e-02   5.4298885e-02   3.2251439e-02   2.0452125e-02   4.4404159e-02
   8.0000000e+00   4.2390025e-02   3.0553100e-02   5.4298885e-02   3.2251439e-02   2.0452125e-02   4.4404159e-02
   1.2000000e+01   4.2390025e-02   3.0553100e-02   5.4298885e-02   3.2251439e-02   2.0452125e-02   4.4404159e-02
   1.6000000e+01   4.2390025e-02   3.0553100e-02   5.4298885e-02   3.2251439e-02   2.0452125e-02   4.4404159e-02
   2.0000000e+01   4.2390025e-02   3.0553100e-02   5.4298885e-02   3.2251439e-02   2.0452125e-02   4.4404159e-02
   2.4000000e+01   4.2390025e-02   3.0553100e-02   5.4298885e-02   3.2251439e-02   2.0452125e-02   4.4404159e-02
   2.8000000e+01   4.2390025e-02   3.0553100e-02   5.4298885e-02   3.2251439e-02   2.0452125e-02   4.4404159e-02
   3.2000000e+01   4.2390025e-02   3.0553100e-02   5.4298885e-02   3.2251439e-02   2.0452125e-02   4.4404159e-02
   3.6000000e+01   4.2390025e-02   3.0553100e-02   5.4298885e-02   3.2251439e-02   2.0452125e-02   4.4404159e-02
   4.0000000e+01   4.2390025e-02   3.0553100e-02   5.4298885e-02   3.2251439e-02   2.0452125e-02   4.4404159e-02
   4.4000000e+01   4.2390025e-02   3.0553100e-02   5.4298885e-02   3.2251439e-02   2.0452125e-02   4.4404159e-02
   4.8000000e+01   4.2390025e-02   3.0553100e-02   5.4298885e-02   3.2251439e-02   2.0452125e-02   4.4404159e-02
   5.2000000e+01   4.2390025e-02   3.0553100e-02   5.4298885e-02   3.2251439e-02   2.0452125e-02   4.4404159e-02
   5.6000000e+01   4.2390025e-02   3.0553100e-02   5.4298885e-02   3.2251439e-02   2.0452125e-02   4.4404159e-02
   6.0000000e+01   4.2390025e-02   3.0553100e-02   5.4298885e-02   3.2251439e-02   2.0452125e-02   4.4404159e-02
   6.4000000e+01   4.2390025e-02   3.0553100e-02   5.4298885e-02   3.2251439e-02   2.0452125e-02   4.4404159e-02
   6.8000000e+01   4.2390025e-02   3.0553100e-02   5.4298885e-02   3.2251439e-02   2.0452125e-02   4.4404159e-02
   7.2000000e+01   4.2390025e-02   3.0553100e-02   5.4298885e-02   3.2251439e-02   2.0452125e-02   4.4404159e-02
   7.6000000e+01   4.2390025e-02   3.0553100e-02   5.4298885e-02   3.2251439e-02   2.0452125e-02   4.4404159e-02
   8.0000000e+01   4.2390025e-02   3.0553100e-02   5.4298885e-02   3.2251439e-02   2.0452125e-02   4.4404159e-02
   8.4000000e+01   4.2390025e-02   3.0553100e-02   5.4298885e-02   3.2251439e-02   2.0452125e-02   4.4404159e-02
   8.8000000e+01   4.2390025e-02   3.0553100e-02   5.4298885e-02   3.2251439e-02   2.0452125e-02   4.4404159e-02
   9.2000000e+01   4.2390025e-02   3.0553100e-02   5.4298885e-02   3.2251439e-02   2.0452125e-02   4.4404159e-02
   9.6000000e+01   4.2390025e-02   3.0553100e-02   5.4298885e-02   3.2251439e-02   2.0452125e-02   4.4404159e-02
   1.0000000e+02   4.2390025e-02   3.0553100e-02   5.4298885e-02   3.2251439e-02   2.0452125e-02   4.4404159e-02
   1.0400000e+02   4.2390025e-02   3.0553100e-02   5.4298885e-02   3.2251439e-02   2.0452125e-02   4.4404159e-02
   1.0800000e+02   4.2390025e-02   3.0553100e-02   5.4298885e-02   3.2251439e-02   2.0452125e-02   4.4404159e-02
   1.1200000e+02   4.2390025e-02   3.0553100e-02   5.4298885e-02   3.2251439e-02   2.0452125e-02   4.4404159e-02
   1.1600000e+02   4.2390025e-02   3.0553100e-02   5.4298885e-02   3.2251439e-02   2.0452125e-02   4.4404159e-02
   1.2000000e+02   4.2390025e-02   3.0553100e-02   5.4298885e-02   3.2251439e-02   2.0452125e-02   4.4404159e-02
   1.2400000e+02   4.2390025e-02   3.0553100e-02   5.4298885e-02   3.2251439e-02   2.0452125e-02   4.4404159e-02
   1.2800000e+02   4.2390025e-02   3.0553100e-02   5.4298885e-02   3.2251439e-02   2.0452125e-02   4.4404159e-02
   1.3200000e+02   4.2390025e-02   3.0553100e-02   5.4298885e-02   3.2251439e-02   2.0452125e-02   4.4404159e-02
   1.3600000e+02   4.2390025e-02   3.0553100e-02   5.4298885e-02   3.2251439e-02   2.0452125e-02   4.4404159e-02
   1.4000000e+02   4.2390025e-02   3.0553100e-02   5.4298885e-02   3.2251439e-02   2.0452125e-02   4.4404159e-02
   1.4400000e+02   4.2390025e-02   3.0553100e-02   5.4298885e-02   3.2251439e-02   2.0452125e-02   4.4404159e-02
   1.4800000e+02   4.2390025e-02   3.0553100e-02   5.4298885e-02   3.2251439e-02   2.0452125e-02   4.4404159e-02
   1.5200000e+02   4.2390025e-02   3.0553100e-02   5.4298885e-02   3.2251439e-02   2.0452125e-02   4.4404159e-02
   1.5600000e+02   4.2390025e-02   3.0553100e-02   5.4298885e-02   3.2251439e-02   2.0452125e-02   4.4404159e-02
   1.6000000e+02   4.2390025e-02   3.0553100e-02   5.4298885e-02   3.2251439e-02   2.0452125e-02   4.4404159e-02
   1.6400000e+02   4.2390025e-02   3.0553100e-02   5.4298885e-02   3.2251439e-02   2.0452125e-02   4.4404159e-02
   1.6800000e+02   4.2390025e-02   3.0553100e-02   5.4298885e-02   3.2251439e-02   2.0452125e-02   4.4404159e-02
   1.7200000e+02   4.2390025e-02   3.0553100e-02   5.4298885e-02   3.2251439e-02   2.0452125e-02   4.4404159e-02
   1.7600000e+02   4.2390025e-02   3.0553100e-02   5.4298885e-02   3.2251439e-02   2.0452125e-02   4.4404159e-02
   1.8000000e+02   4.2390025e-02   3.0553100e-02   5.4298885e-02   3.2251439e-02   2.0452125e-02   4.4404159e-02
   1.8400000e+02   4.2390025e-02   3.0553100e-02   5.4298885e-02   3.2251439e-02   2.0452125e-02   4.4404159e-02
   1.8800000e+02   4.2390025e-02   3.0553100e-02   5.4298885e-02   3.2251439e-02   2.0452125e-02   4.4404159e-02
   1.9200000e+02   4.2390025e-02   3.0553100e-02   5.4298885e-02   3.2251439e-02   2.0452125e-02   4.4404159e-02
   1.9600000e+02   4.2390025e-02   3.0553100e-02   5.4298885e-02   3.2251439e-02   2.0452125e-02   4.4404159e-02


==> LRR_example_test_hprs_rn_fill.dat <==
   0.0000000e+00   3.0553100e-02   2.0452125e-02
   4.0000000e+00   3.0553100e-02   2.0452125e-02
   8.0000000e+00   3.0553100e-02   2.0452125e-02
   1.2000000e+01   3.0553100e-02   2.0452125e-02
   1.6000000e+01   3.0553100e-02   2.0452125e-02
   2.0000000e+01   3.0553100e-02   2.0452125e-02
   2.4000000e+01   3.0553100e-02   2.0452125e-02
   2.8000000e+01   3.0553100e-02   2.0452125e-02
   3.2000000e+01   3.0553100e-02   2.0452125e-02
   3.6000000e+01   3.0553100e-02   2.0452125e-02
   4.0000000e+01   3.0553100e-02   2.0452125e-02
   4.4000000e+01   3.0553100e-02   2.0452125e-02
   4.8000000e+01   3.0553100e-02   2.0452125e-02
   5.2000000e+01   3.0553100e-02   2.0452125e-02
   5.6000000e+01   3.0553100e-02   2.0452125e-02
   6.0000000e+01   3.0553100e-02   2.0452125e-02
   6.4000000e+01   3.0553100e-02   2.0452125e-02
   6.8000000e+01   3.0553100e-02   2.0452125e-02
   7.2000000e+01   3.0553100e-02   2.0452125e-02
   7.6000000e+01   3.0553100e-02   2.0452125e-02
   8.0000000e+01   3.0553100e-02   2.0452125e-02
   8.4000000e+01   3.0553100e-02   2.0452125e-02
   8.8000000e+01   3.0553100e-02   2.0452125e-02
   9.2000000e+01   3.0553100e-02   2.0452125e-02
   9.6000000e+01   3.0553100e-02   2.0452125e-02
   1.0000000e+02   3.0553100e-02   2.0452125e-02
   1.0400000e+02   3.0553100e-02   2.0452125e-02
   1.0800000e+02   3.0553100e-02   2.0452125e-02
   1.1200000e+02   3.0553100e-02   2.0452125e-02
   1.1600000e+02   3.0553100e-02   2.0452125e-02
   1.2000000e+02   3.0553100e-02   2.0452125e-02
   1.2400000e+02   3.0553100e-02   2.0452125e-02
   1.2800000e+02   3.0553100e-02   2.0452125e-02
   1.3200000e+02   3.0553100e-02   2.0452125e-02
   1.3600000e+02   3.0553100e-02   2.0452125e-02
   1.4000000e+02   3.0553100e-02   2.0452125e-02
   1.4400000e+02   3.0553100e-02   2.0452125e-02
   1.4800000e+02   3.0553100e-02   2.0452125e-02
   1.5200000e+02   3.0553100e-02   2.0452125e-02
   1.5600000e+02   3.0553100e-02   2.0452125e-02
   1.6000000e+02   3.0553100e-02   2.0452125e-02
   1.6400000e+02   3.0553100e-02   2.0452125e-02
   1.6800000e+02   3.0553100e-02   2.0452125e-02
   1.7200000e+02   3.0553100e-02   2.0452125e-02
   1.7600000e+02   3.0553100e-02   2.0452125e-02
   1.8000000e+02   3.0553100e-02   2.0452125e-02
   1.8400000e+02   3.0553100e-02   2.0452125e-02
   1.8800000e+02   3.0553100e-02   2.0452125e-02
   1.9200000e+02   3.0553100e-02   2.0452125e-02
   1.9600000e+02   3.0553100e-02   2.0452125e-02
   1.9600000e+02   5.4298885e-02   4.4404159e-02
   1.9200000e+02   5.4298885e-02   4.4404159e-02
   1.8800000e+02   5.4298885e-02   4.4404159e-02
   1.8400000e+02   5.4298885e-02   4.4404159e-02
   1.8000000e+02   5.4298885e-02   4.4404159e-02
   1.7600000e+02   5.4298885e-02   4.4404159e-02
   1.7200000e+02   5.4298885e-02   4.4404159e-02
   1.6800000e+02   5.4298885e-02   4.4404159e-02
   1.6400000e+02   5.4298885e-02   4.4404159e-02
   1.6000000e+02   5.4298885e-02   4.4404159e-02
   1.5600000e+02   5.4298885e-02   4.4404159e-02
   1.5200000e+02   5.4298885e-02   4.4404159e-02
   1.4800000e+02   5.4298885e-02   4.4404159e-02
   1.4400000e+02   5.4298885e-02   4.4404159e-02
   1.4000000e+02   5.4298885e-02   4.4404159e-02
   1.3600000e+02   5.4298885e-02   4.4404159e-02
   1.3200000e+02   5.4298885e-02   4.4404159e-02
   1.2800000e+02   5.4298885e-02   4.4404159e-02
   1.2400000e+02   5.4298885e-02   4.4404159e-02
   1.2000000e+02   5.4298885e-02   4.4404159e-02
   1.1600000e+02   5.4298885e-02   4.4404159e-02
   1.1200000e+02   5.4298885e-02   4.4404159e-02
   1.0800000e+02   5.4298885e-02   4.4404159e-02
   1.0400000e+02   5.4298885e-02   4.4404159e-02
   1.0000000e+02   5.4298885e-02   4.4404159e-02
   9.6000000e+01   5.4298885e-02   4.4404159e-02
   9.2000000e+01   5.4298885e-02   4.4404159e-02
   8.8000000e+01   5.4298885e-02   4.4404159e-02
   8.4000000e+01   5.4298885e-02   4.4404159e-02
   8.0000000e+01   5.4298885e-02   4.4404159e-02
   7.6000000e+01   5.4298885e-02   4.4404159e-02
   7.2000000e+01   5.4298885e-02   4.4404159e-02
   6.8000000e+01   5.4298885e-02   4.4404159e-02
   6.4000000e+01   5.4298885e-02   4.4404159e-02
   6.0000000e+01   5.4298885e-02   4.4404159e-02
   5.6000000e+01   5.4298885e-02   4.4404159e-02
   5.2000000e+01   5.4298885e-02   4.4404159e-02
   4.8000000e+01   5.4298885e-02   4.4404159e-02
   4.4000000e+01   5.4298885e-02   4.4404159e-02
   4.0000000e+01   5.4298885e-02   4.4404159e-02
   3.6000000e+01   5.4298885e-02   4.4404159e-02
   3.2000000e+01   5.4298885e-02   4.4404159e-02
   2.8000000e+01   5.4298885e-02   4.4404159e-02
   2.4000000e+01   5.4298885e-02   4.4404159e-02
   2.0000000e+01   5.4298885e-02   4.4404159e-02
   1.6000000e+01   5.4298885e-02   4.4404159e-02
   1.2000000e+01   5.4298885e-02   4.4404159e-02
   8.0000000e+00   5.4298885e-02   4.4404159e-02
   4.0000000e+00   5.4298885e-02   4.4404159e-02
   0.0000000e+00   5.4298885e-02   4.4404159e-02


==> LRR_example_test_logexcesshprs.dat <==
   0.0000000e+00   9.7990409e-03   8.2166912e-03   1.1124880e-02  -6.9970086e-04  -7.9481831e-04  -5.8618537e-04
   4.0000000e+00   1.5265077e-02   1.2809543e-02   1.7322550e-02  -1.2518173e-03  -1.4206406e-03  -1.0503394e-03
   8.0000000e+00   1.9668194e-02   1.6509307e-02   2.2315001e-02  -1.6109847e-03  -1.8277718e-03  -1.3522657e-03
   1.2000000e+01   2.3205361e-02   1.9481462e-02   2.6325587e-02  -1.8510498e-03  -2.0999070e-03  -1.5540576e-03
   1.6000000e+01   2.6043519e-02   2.1866268e-02   2.9543606e-02  -2.0160234e-03  -2.2869270e-03  -1.6927204e-03
   2.0000000e+01   2.8320758e-02   2.3779750e-02   3.2125634e-02  -2.1324379e-03  -2.4189037e-03  -1.7905626e-03
   2.4000000e+01   3.0149501e-02   2.5316373e-02   3.4199142e-02  -2.2165511e-03  -2.5142642e-03  -1.8612530e-03
   2.8000000e+01   3.1620322e-02   2.6552242e-02   3.5866827e-02  -2.2785397e-03  -2.5845437e-03  -1.9133472e-03
   3.2000000e+01   3.2805689e-02   2.7548250e-02   3.7210856e-02  -2.3249421e-03  -2.6371533e-03  -1.9523417e-03
   3.6000000e+01   3.3763330e-02   2.8352906e-02   3.8296682e-02  -2.3600845e-03  -2.6769972e-03  -1.9818731e-03
   4.0000000e+01   3.4539113e-02   2.9004751e-02   3.9176312e-02  -2.3869195e-03  -2.7074227e-03  -2.0044231e-03
   4.4000000e+01   3.5169436e-02   2.9534371e-02   3.9891013e-02  -2.4075235e-03  -2.7307836e-03  -2.0217369e-03
   4.8000000e+01   3.5683175e-02   2.9966029e-02   4.0473526e-02  -2.4233965e-03  -2.7487807e-03  -2.0350752e-03
   5.2000000e+01   3.6103251e-02   3.0318987e-02   4.0949841e-02  -2.4356468e-03  -2.7626702e-03  -2.0453692e-03
   5.6000000e+01   3.6447877e-02   3.0608547e-02   4.1340607e-02  -2.4451076e-03  -2.7733969e-03  -2.0533191e-03
   6.0000000e+01   3.6731551e-02   3.0846892e-02   4.1662261e-02  -2.4524134e-03  -2.7816803e-03  -2.0594582e-03
   6.4000000e+01   3.6965833e-02   3.1043736e-02   4.1927912e-02  -2.4580517e-03  -2.7880730e-03  -2.0641961e-03
   6.8000000e+01   3.7159962e-02   3.1206843e-02   4.2148035e-02  -2.4623990e-03  -2.7930021e-03  -2.0678492e-03
   7.2000000e+01   3.7321344e-02   3.1342434e-02   4.2331027e-02  -2.4657473e-03  -2.7967985e-03  -2.0706629e-03
   7.6000000e+01   3.7455928e-02   3.1455509e-02   4.2483634e-02  -2.4683231e-03  -2.7997189e-03  -2.0728273e-03
   8.0000000e+01   3.7568510e-02   3.1550097e-02   4.2611292e-02  -2.4703021e-03  -2.8019627e-03  -2.0744903e-03
   8.4000000e+01   3.7662965e-02   3.1629455e-02   4.2718396e-02  -2.4718208e-03  -2.8036846e-03  -2.0757665e-03
   8.8000000e+01   3.7742436e-02   3.1696224e-02   4.2808511e-02  -2.4729850e-03  -2.8050045e-03  -2.0767448e-03
   9.2000000e+01   3.7809482e-02   3.1752553e-02   4.2884535e-02  -2.4738763e-03  -2.8060151e-03  -2.0774938e-03
   9.6000000e+01   3.7866188e-02   3.1800195e-02   4.2948837e-02  -2.4745580e-03  -2.8067880e-03  -2.0780667e-03
   1.0000000e+02   3.7914266e-02   3.1840587e-02   4.3003354e-02  -2.4750790e-03  -2.8073787e-03  -2.0785044e-03
   1.0400000e+02   3.7955119e-02   3.1874910e-02   4.3049680e-02  -2.4754767e-03  -2.8078297e-03  -2.0788387e-03
   1.0800000e+02   3.7989908e-02   3.1904138e-02   4.3089128e-02  -2.4757802e-03  -2.8081737e-03  -2.0790936e-03
   1.1200000e+02   3.8019590e-02   3.1929074e-02   4.3122786e-02  -2.4760115e-03  -2.8084359e-03  -2.0792880e-03
   1.1600000e+02   3.8044961e-02   3.1950389e-02   4.3151555e-02  -2.4761877e-03  -2.8086357e-03  -2.0794361e-03
   1.2000000e+02   3.8066683e-02   3.1968639e-02   4.3176187e-02  -2.4763218e-03  -2.8087878e-03  -2.0795488e-03
   1.2400000e+02   3.8085310e-02   3.1984288e-02   4.3197310e-02  -2.4764239e-03  -2.8089035e-03  -2.0796346e-03
   1.2800000e+02   3.8101306e-02   3.1997726e-02   4.3215448e-02  -2.4765015e-03  -2.8089915e-03  -2.0796998e-03
   1.3200000e+02   3.8115060e-02   3.2009281e-02   4.3231045e-02  -2.4765605e-03  -2.8090584e-03  -2.0797494e-03
   1.3600000e+02   3.8126900e-02   3.2019229e-02   4.3244471e-02  -2.4766054e-03  -2.8091093e-03  -2.0797871e-03
   1.4000000e+02   3.8137104e-02   3.2027801e-02   4.3256042e-02  -2.4766394e-03  -2.8091479e-03  -2.0798157e-03
   1.4400000e+02   3.8145906e-02   3.2035196e-02   4.3266023e-02  -2.4766653e-03  -2.8091772e-03  -2.0798375e-03
   1.4800000e+02   3.8153506e-02   3.2041580e-02   4.3274641e-02  -2.4766849e-03  -2.8091995e-03  -2.0798540e-03
   1.5200000e+02   3.8160073e-02   3.2047097e-02   4.3282088e-02  -2.4766998e-03  -2.8092164e-03  -2.0798665e-03
   1.5600000e+02   3.8165751e-02   3.2051868e-02   4.3288527e-02  -2.4767112e-03  -2.8092292e-03  -2.0798760e-03
   1.6000000e+02   3.8170665e-02   3.2055996e-02   4.3294099e-02  -2.4767197e-03  -2.8092390e-03  -2.0798832e-03
   1.6400000e+02   3.8174919e-02   3.2059570e-02   4.3298923e-02  -2.4767262e-03  -2.8092463e-03  -2.0798887e-03
   1.6800000e+02   3.8178605e-02   3.2062666e-02   4.3303103e-02  -2.4767312e-03  -2.8092519e-03  -2.0798928e-03
   1.7200000e+02   3.8181799e-02   3.2065350e-02   4.3306725e-02  -2.4767349e-03  -2.8092562e-03  -2.0798960e-03
   1.7600000e+02   3.8184568e-02   3.2067676e-02   4.3309865e-02  -2.4767378e-03  -2.8092594e-03  -2.0798984e-03
   1.8000000e+02   3.8186970e-02   3.2069694e-02   4.3312589e-02  -2.4767399e-03  -2.8092618e-03  -2.0799002e-03
   1.8400000e+02   3.8189055e-02   3.2071445e-02   4.3314953e-02  -2.4767415e-03  -2.8092637e-03  -2.0799015e-03
   1.8800000e+02   3.8190864e-02   3.2072965e-02   4.3317004e-02  -2.4767428e-03  -2.8092651e-03  -2.0799026e-03
   1.9200000e+02   3.8192435e-02   3.2074285e-02   4.3318786e-02  -2.4767437e-03  -2.8092661e-03  -2.0799034e-03
   1.9600000e+02   3.8193799e-02   3.2075431e-02   4.3320332e-02  -2.4767444e-03  -2.8092670e-03  -2.0799040e-03


==> LRR_example_test_logexcesshprs_fill.dat <==
   0.0000000e+00   8.2166912e-03  -7.9481831e-04
   4.0000000e+00   1.2809543e-02  -1.4206406e-03
   8.0000000e+00   1.6509307e-02  -1.8277718e-03
   1.2000000e+01   1.9481462e-02  -2.0999070e-03
   1.6000000e+01   2.1866268e-02  -2.2869270e-03
   2.0000000e+01   2.3779750e-02  -2.4189037e-03
   2.4000000e+01   2.5316373e-02  -2.5142642e-03
   2.8000000e+01   2.6552242e-02  -2.5845437e-03
   3.2000000e+01   2.7548250e-02  -2.6371533e-03
   3.6000000e+01   2.8352906e-02  -2.6769972e-03
   4.0000000e+01   2.9004751e-02  -2.7074227e-03
   4.4000000e+01   2.9534371e-02  -2.7307836e-03
   4.8000000e+01   2.9966029e-02  -2.7487807e-03
   5.2000000e+01   3.0318987e-02  -2.7626702e-03
   5.6000000e+01   3.0608547e-02  -2.7733969e-03
   6.0000000e+01   3.0846892e-02  -2.7816803e-03
   6.4000000e+01   3.1043736e-02  -2.7880730e-03
   6.8000000e+01   3.1206843e-02  -2.7930021e-03
   7.2000000e+01   3.1342434e-02  -2.7967985e-03
   7.6000000e+01   3.1455509e-02  -2.7997189e-03
   8.0000000e+01   3.1550097e-02  -2.8019627e-03
   8.4000000e+01   3.1629455e-02  -2.8036846e-03
   8.8000000e+01   3.1696224e-02  -2.8050045e-03
   9.2000000e+01   3.1752553e-02  -2.8060151e-03
   9.6000000e+01   3.1800195e-02  -2.8067880e-03
   1.0000000e+02   3.1840587e-02  -2.8073787e-03
   1.0400000e+02   3.1874910e-02  -2.8078297e-03
   1.0800000e+02   3.1904138e-02  -2.8081737e-03
   1.1200000e+02   3.1929074e-02  -2.8084359e-03
   1.1600000e+02   3.1950389e-02  -2.8086357e-03
   1.2000000e+02   3.1968639e-02  -2.8087878e-03
   1.2400000e+02   3.1984288e-02  -2.8089035e-03
   1.2800000e+02   3.1997726e-02  -2.8089915e-03
   1.3200000e+02   3.2009281e-02  -2.8090584e-03
   1.3600000e+02   3.2019229e-02  -2.8091093e-03
   1.4000000e+02   3.2027801e-02  -2.8091479e-03
   1.4400000e+02   3.2035196e-02  -2.8091772e-03
   1.4800000e+02   3.2041580e-02  -2.8091995e-03
   1.5200000e+02   3.2047097e-02  -2.8092164e-03
   1.5600000e+02   3.2051868e-02  -2.8092292e-03
   1.6000000e+02   3.2055996e-02  -2.8092390e-03
   1.6400000e+02   3.2059570e-02  -2.8092463e-03
   1.6800000e+02   3.2062666e-02  -2.8092519e-03
   1.7200000e+02   3.2065350e-02  -2.8092562e-03
   1.7600000e+02   3.2067676e-02  -2.8092594e-03
   1.8000000e+02   3.2069694e-02  -2.8092618e-03
   1.8400000e+02   3.2071445e-02  -2.8092637e-03
   1.8800000e+02   3.2072965e-02  -2.8092651e-03
   1.9200000e+02   3.2074285e-02  -2.8092661e-03
   1.9600000e+02   3.2075431e-02  -2.8092670e-03
   1.9600000e+02   4.3320332e-02  -2.0799040e-03
   1.9200000e+02   4.3318786e-02  -2.0799034e-03
   1.8800000e+02   4.3317004e-02  -2.0799026e-03
   1.8400000e+02   4.3314953e-02  -2.0799015e-03
   1.8000000e+02   4.3312589e-02  -2.0799002e-03
   1.7600000e+02   4.3309865e-02  -2.0798984e-03
   1.7200000e+02   4.3306725e-02  -2.0798960e-03
   1.6800000e+02   4.3303103e-02  -2.0798928e-03
   1.6400000e+02   4.3298923e-02  -2.0798887e-03
   1.6000000e+02   4.3294099e-02  -2.0798832e-03
   1.5600000e+02   4.3288527e-02  -2.0798760e-03
   1.5200000e+02   4.3282088e-02  -2.0798665e-03
   1.4800000e+02   4.3274641e-02  -2.0798540e-03
   1.4400000e+02   4.3266023e-02  -2.0798375e-03
   1.4000000e+02   4.3256042e-02  -2.0798157e-03
   1.3600000e+02   4.3244471e-02  -2.0797871e-03
   1.3200000e+02   4.3231045e-02  -2.0797494e-03
   1.2800000e+02   4.3215448e-02  -2.0796998e-03
   1.2400000e+02   4.3197310e-02  -2.0796346e-03
   1.2000000e+02   4.3176187e-02  -2.0795488e-03
   1.1600000e+02   4.3151555e-02  -2.0794361e-03
   1.1200000e+02   4.3122786e-02  -2.0792880e-03
   1.0800000e+02   4.3089128e-02  -2.0790936e-03
   1.0400000e+02   4.3049680e-02  -2.0788387e-03
   1.0000000e+02   4.3003354e-02  -2.0785044e-03
   9.6000000e+01   4.2948837e-02  -2.0780667e-03
   9.2000000e+01   4.2884535e-02  -2.0774938e-03
   8.8000000e+01   4.2808511e-02  -2.0767448e-03
   8.4000000e+01   4.2718396e-02  -2.0757665e-03
   8.0000000e+01   4.2611292e-02  -2.0744903e-03
   7.6000000e+01   4.2483634e-02  -2.0728273e-03
   7.2000000e+01   4.2331027e-02  -2.0706629e-03
   6.8000000e+01   4.2148035e-02  -2.0678492e-03
   6.4000000e+01   4.1927912e-02  -2.0641961e-03
   6.0000000e+01   4.1662261e-02  -2.0594582e-03
   5.6000000e+01   4.1340607e-02  -2.0533191e-03
   5.2000000e+01   4.0949841e-02  -2.0453692e-03
   4.8000000e+01   4.0473526e-02  -2.0350752e-03
   4.4000000e+01   3.9891013e-02  -2.0217369e-03
   4.0000000e+01   3.9176312e-02  -2.0044231e-03
   3.6000000e+01   3.8296682e-02  -1.9818731e-03
   3.2000000e+01   3.7210856e-02  -1.9523417e-03
   2.8000000e+01   3.5866827e-02  -1.9133472e-03
   2.4000000e+01   3.4199142e-02  -1.8612530e-03
   2.0000000e+01   3.2125634e-02  -1.7905626e-03
   1.6000000e+01   2.9543606e-02  -1.6927204e-03
   1.2000000e+01   2.6325587e-02  -1.5540576e-03
   8.0000000e+00   2.2315001e-02  -1.3522657e-03
   4.0000000e+00   1.7322550e-02  -1.0503394e-03
   0.0000000e+00   1.1124880e-02  -5.8618537e-04


==> LRR_example_test_logexcesshprs_rn.dat <==
   0.0000000e+00   9.7990409e-03   8.2166912e-03   1.1124880e-02  -3.4198452e-04  -3.8776280e-04  -2.8735160e-04
   4.0000000e+00   1.5265077e-02   1.2809543e-02   1.7322550e-02  -2.1082514e-04  -2.3882649e-04  -1.7740765e-04
   8.0000000e+00   1.9668194e-02   1.6509307e-02   2.2315001e-02  -1.7052919e-05  -1.8982973e-05  -1.4749544e-05
   1.2000000e+01   2.3205361e-02   1.9481462e-02   2.6325587e-02   1.9202315e-04   1.6082760e-04   2.1816165e-04
   1.6000000e+01   2.6043519e-02   2.1866268e-02   2.9543606e-02   3.9320943e-04   3.2981035e-04   4.4633103e-04
   2.0000000e+01   2.8320758e-02   2.3779750e-02   3.2125634e-02   5.7637321e-04   4.8367027e-04   6.5404830e-04
   2.4000000e+01   3.0149501e-02   2.5316373e-02   3.4199142e-02   7.3822635e-04   6.1963622e-04   8.3759210e-04
   2.8000000e+01   3.1620322e-02   2.6552242e-02   3.5866827e-02   8.7888542e-04   7.3780146e-04   9.9709857e-04
   3.2000000e+01   3.2805689e-02   2.7548250e-02   3.7210856e-02   1.0000088e-03   8.3955677e-04   1.1344504e-03
   3.6000000e+01   3.3763330e-02   2.8352906e-02   3.8296682e-02   1.1038184e-03   9.2676745e-04   1.2521681e-03
   4.0000000e+01   3.4539113e-02   2.9004751e-02   3.9176312e-02   1.1926094e-03   1.0013611e-03   1.3528548e-03
   4.4000000e+01   3.5169436e-02   2.9534371e-02   3.9891013e-02   1.2685243e-03   1.0651376e-03   1.4389404e-03
   4.8000000e+01   3.5683175e-02   2.9966029e-02   4.0473526e-02   1.3334659e-03   1.1196952e-03   1.5125827e-03
   5.2000000e+01   3.6103251e-02   3.0318987e-02   4.0949841e-02   1.3890792e-03   1.1664159e-03   1.5756470e-03
   5.6000000e+01   3.6447877e-02   3.0608547e-02   4.1340607e-02   1.4367658e-03   1.2064773e-03   1.6297228e-03
   6.0000000e+01   3.6731551e-02   3.0846892e-02   4.1662261e-02   1.4777114e-03   1.2408755e-03   1.6761544e-03
   6.4000000e+01   3.6965833e-02   3.1043736e-02   4.1927912e-02   1.5129159e-03   1.2704505e-03   1.7160759e-03
   6.8000000e+01   3.7159962e-02   3.1206843e-02   4.2148035e-02   1.5432222e-03   1.2959105e-03   1.7504428e-03
   7.2000000e+01   3.7321344e-02   3.1342434e-02   4.2331027e-02   1.5693416e-03   1.3178530e-03   1.7800619e-03
   7.6000000e+01   3.7455928e-02   3.1455509e-02   4.2483634e-02   1.5918756e-03   1.3367835e-03   1.8056153e-03
   8.0000000e+01   3.7568510e-02   3.1550097e-02   4.2611292e-02   1.6113340e-03   1.3531302e-03   1.8276810e-03
   8.4000000e+01   3.7662965e-02   3.1629455e-02   4.2718396e-02   1.6281502e-03   1.3672572e-03   1.8467505e-03
   8.8000000e+01   3.7742436e-02   3.1696224e-02   4.2808511e-02   1.6426933e-03   1.3794745e-03   1.8632423e-03
   9.2000000e+01   3.7809482e-02   3.1752553e-02   4.2884535e-02   1.6552783e-03   1.3900469e-03   1.8775136e-03
   9.6000000e+01   3.7866188e-02   3.1800195e-02   4.2948837e-02   1.6661749e-03   1.3992009e-03   1.8898703e-03
   1.0000000e+02   3.7914266e-02   3.1840587e-02   4.3003354e-02   1.6756142e-03   1.4071306e-03   1.9005745e-03
   1.0400000e+02   3.7955119e-02   3.1874910e-02   4.3049680e-02   1.6837946e-03   1.4140028e-03   1.9098511e-03
   1.0800000e+02   3.7989908e-02   3.1904138e-02   4.3089128e-02   1.6908868e-03   1.4199608e-03   1.9178936e-03
   1.1200000e+02   3.8019590e-02   3.1929074e-02   4.3122786e-02   1.6970377e-03   1.4251280e-03   1.9248687e-03
   1.1600000e+02   3.8044961e-02   3.1950389e-02   4.3151555e-02   1.7023738e-03   1.4296107e-03   1.9309199e-03
   1.2000000e+02   3.8066683e-02   3.1968639e-02   4.3176187e-02   1.7070044e-03   1.4335008e-03   1.9361710e-03
   1.2400000e+02   3.8085310e-02   3.1984288e-02   4.3197310e-02   1.7110238e-03   1.4368773e-03   1.9407290e-03
   1.2800000e+02   3.8101306e-02   3.1997726e-02   4.3215448e-02   1.7145134e-03   1.4398089e-03   1.9446862e-03
   1.3200000e+02   3.8115060e-02   3.2009281e-02   4.3231045e-02   1.7175437e-03   1.4423546e-03   1.9481226e-03
   1.3600000e+02   3.8126900e-02   3.2019229e-02   4.3244471e-02   1.7201757e-03   1.4445656e-03   1.9511073e-03
   1.4000000e+02   3.8137104e-02   3.2027801e-02   4.3256042e-02   1.7224621e-03   1.4464864e-03   1.9537001e-03
   1.4400000e+02   3.8145906e-02   3.2035196e-02   4.3266023e-02   1.7244487e-03   1.4481552e-03   1.9559528e-03
   1.4800000e+02   3.8153506e-02   3.2041580e-02   4.3274641e-02   1.7261749e-03   1.4496054e-03   1.9579104e-03
   1.5200000e+02   3.8160073e-02   3.2047097e-02   4.3282088e-02   1.7276751e-03   1.4508657e-03   1.9596116e-03
   1.5600000e+02   3.8165751e-02   3.2051868e-02   4.3288527e-02   1.7289791e-03   1.4519611e-03   1.9610903e-03
   1.6000000e+02   3.8170665e-02   3.2055996e-02   4.3294099e-02   1.7301126e-03   1.4529133e-03   1.9623757e-03
   1.6400000e+02   3.8174919e-02   3.2059570e-02   4.3298923e-02   1.7310980e-03   1.4537412e-03   1.9634932e-03
   1.6800000e+02   3.8178605e-02   3.2062666e-02   4.3303103e-02   1.7319548e-03   1.4544609e-03   1.9644649e-03
   1.7200000e+02   3.8181799e-02   3.2065350e-02   4.3306725e-02   1.7326998e-03   1.4550868e-03   1.9653097e-03
   1.7600000e+02   3.8184568e-02   3.2067676e-02   4.3309865e-02   1.7333477e-03   1.4556310e-03   1.9660444e-03
   1.8000000e+02   3.8186970e-02   3.2069694e-02   4.3312589e-02   1.7339111e-03   1.4561043e-03   1.9666833e-03
   1.8400000e+02   3.8189055e-02   3.2071445e-02   4.3314953e-02   1.7344011e-03   1.4565160e-03   1.9672389e-03
   1.8800000e+02   3.8190864e-02   3.2072965e-02   4.3317004e-02   1.7348273e-03   1.4568740e-03   1.9677222e-03
   1.9200000e+02   3.8192435e-02   3.2074285e-02   4.3318786e-02   1.7351980e-03   1.4571854e-03   1.9681426e-03
   1.9600000e+02   3.8193799e-02   3.2075431e-02   4.3320332e-02   1.7355204e-03   1.4574563e-03   1.9685082e-03


==> LRR_example_test_logexcesshprs_rn_fill.dat <==
   0.0000000e+00   8.2166912e-03  -3.8776280e-04
   4.0000000e+00   1.2809543e-02  -2.3882649e-04
   8.0000000e+00   1.6509307e-02  -1.8982973e-05
   1.2000000e+01   1.9481462e-02   1.6082760e-04
   1.6000000e+01   2.1866268e-02   3.2981035e-04
   2.0000000e+01   2.3779750e-02   4.8367027e-04
   2.4000000e+01   2.5316373e-02   6.1963622e-04
   2.8000000e+01   2.6552242e-02   7.3780146e-04
   3.2000000e+01   2.7548250e-02   8.3955677e-04
   3.6000000e+01   2.8352906e-02   9.2676745e-04
   4.0000000e+01   2.9004751e-02   1.0013611e-03
   4.4000000e+01   2.9534371e-02   1.0651376e-03
   4.8000000e+01   2.9966029e-02   1.1196952e-03
   5.2000000e+01   3.0318987e-02   1.1664159e-03
   5.6000000e+01   3.0608547e-02   1.2064773e-03
   6.0000000e+01   3.0846892e-02   1.2408755e-03
   6.4000000e+01   3.1043736e-02   1.2704505e-03
   6.8000000e+01   3.1206843e-02   1.2959105e-03
   7.2000000e+01   3.1342434e-02   1.3178530e-03
   7.6000000e+01   3.1455509e-02   1.3367835e-03
   8.0000000e+01   3.1550097e-02   1.3531302e-03
   8.4000000e+01   3.1629455e-02   1.3672572e-03
   8.8000000e+01   3.1696224e-02   1.3794745e-03
   9.2000000e+01   3.1752553e-02   1.3900469e-03
   9.6000000e+01   3.1800195e-02   1.3992009e-03
   1.0000000e+02   3.1840587e-02   1.4071306e-03
   1.0400000e+02   3.1874910e-02   1.4140028e-03
   1.0800000e+02   3.1904138e-02   1.4199608e-03
   1.1200000e+02   3.1929074e-02   1.4251280e-03
   1.1600000e+02   3.1950389e-02   1.4296107e-03
   1.2000000e+02   3.1968639e-02   1.4335008e-03
   1.2400000e+02   3.1984288e-02   1.4368773e-03
   1.2800000e+02   3.1997726e-02   1.4398089e-03
   1.3200000e+02   3.2009281e-02   1.4423546e-03
   1.3600000e+02   3.2019229e-02   1.4445656e-03
   1.4000000e+02   3.2027801e-02   1.4464864e-03
   1.4400000e+02   3.2035196e-02   1.4481552e-03
   1.4800000e+02   3.2041580e-02   1.4496054e-03
   1.5200000e+02   3.2047097e-02   1.4508657e-03
   1.5600000e+02   3.2051868e-02   1.4519611e-03
   1.6000000e+02   3.2055996e-02   1.4529133e-03
   1.6400000e+02   3.2059570e-02   1.4537412e-03
   1.6800000e+02   3.2062666e-02   1.4544609e-03
   1.7200000e+02   3.2065350e-02   1.4550868e-03
   1.7600000e+02   3.2067676e-02   1.4556310e-03
   1.8000000e+02   3.2069694e-02   1.4561043e-03
   1.8400000e+02   3.2071445e-02   1.4565160e-03
   1.8800000e+02   3.2072965e-02   1.4568740e-03
   1.9200000e+02   3.2074285e-02   1.4571854e-03
   1.9600000e+02   3.2075431e-02   1.4574563e-03
   1.9600000e+02   4.3320332e-02   1.9685082e-03
   1.9200000e+02   4.3318786e-02   1.9681426e-03
   1.8800000e+02   4.3317004e-02   1.9677222e-03
   1.8400000e+02   4.3314953e-02   1.9672389e-03
   1.8000000e+02   4.3312589e-02   1.9666833e-03
   1.7600000e+02   4.3309865e-02   1.9660444e-03
   1.7200000e+02   4.3306725e-02   1.9653097e-03
   1.6800000e+02   4.3303103e-02   1.9644649e-03
   1.6400000e+02   4.3298923e-02   1.9634932e-03
   1.6000000e+02   4.3294099e-02   1.9623757e-03
   1.5600000e+02   4.3288527e-02   1.9610903e-03
   1.5200000e+02   4.3282088e-02   1.9596116e-03
   1.4800000e+02   4.3274641e-02   1.9579104e-03
   1.4400000e+02   4.3266023e-02   1.9559528e-03
   1.4000000e+02   4.3256042e-02   1.9537001e-03
   1.3600000e+02   4.3244471e-02   1.9511073e-03
   1.3200000e+02   4.3231045e-02   1.9481226e-03
   1.2800000e+02   4.3215448e-02   1.9446862e-03
   1.2400000e+02   4.3197310e-02   1.9407290e-03
   1.2000000e+02   4.3176187e-02   1.9361710e-03
   1.1600000e+02   4.3151555e-02   1.9309199e-03
   1.1200000e+02   4.3122786e-02   1.9248687e-03
   1.0800000e+02   4.3089128e-02   1.9178936e-03
   1.0400000e+02   4.3049680e-02   1.9098511e-03
   1.0000000e+02   4.3003354e-02   1.9005745e-03
   9.6000000e+01   4.2948837e-02   1.8898703e-03
   9.2000000e+01   4.2884535e-02   1.8775136e-03
   8.8000000e+01   4.2808511e-02   1.8632423e-03
   8.4000000e+01   4.2718396e-02   1.8467505e-03
   8.0000000e+01   4.2611292e-02   1.8276810e-03
   7.6000000e+01   4.2483634e-02   1.8056153e-03
   7.2000000e+01   4.2331027e-02   1.7800619e-03
   6.8000000e+01   4.2148035e-02   1.7504428e-03
   6.4000000e+01   4.1927912e-02   1.7160759e-03
   6.0000000e+01   4.1662261e-02   1.6761544e-03
   5.6000000e+01   4.1340607e-02   1.6297228e-03
   5.2000000e+01   4.0949841e-02   1.5756470e-03
   4.8000000e+01   4.0473526e-02   1.5125827e-03
   4.4000000e+01   3.9891013e-02   1.4389404e-03
   4.0000000e+01   3.9176312e-02   1.3528548e-03
   3.6000000e+01   3.8296682e-02   1.2521681e-03
   3.2000000e+01   3.7210856e-02   1.1344504e-03
   2.8000000e+01   3.5866827e-02   9.9709857e-04
   2.4000000e+01   3.4199142e-02   8.3759210e-04
   2.0000000e+01   3.2125634e-02   6.5404830e-04
   1.6000000e+01   2.9543606e-02   4.4633103e-04
   1.2000000e+01   2.6325587e-02   2.1816165e-04
   8.0000000e+00   2.2315001e-02  -1.4749544e-05
   4.0000000e+00   1.7322550e-02  -1.7740765e-04
   0.0000000e+00   1.1124880e-02  -2.8735160e-04


==> LRR_example_test_loghprs_bond.dat <==
   0.0000000e+00   3.2200959e-02   2.0401823e-02   4.4356089e-02   3.2200959e-02   2.0401823e-02   4.4356089e-02
   4.0000000e+00   2.6734923e-02   1.4882075e-02   3.9078078e-02   3.2753076e-02   2.0953066e-02   4.4887112e-02
   8.0000000e+00   2.2331806e-02   1.0416115e-02   3.4890676e-02   3.3112243e-02   2.1312533e-02   4.5235692e-02
   1.2000000e+01   1.8794639e-02   6.8016497e-03   3.1545820e-02   3.3352308e-02   2.1554206e-02   4.5467303e-02
   1.6000000e+01   1.5956481e-02   3.8786499e-03   2.8872170e-02   3.3517282e-02   2.1720234e-02   4.5628896e-02
   2.0000000e+01   1.3679242e-02   1.5319177e-03   2.6728702e-02   3.3633696e-02   2.1835255e-02   4.5740888e-02
   2.4000000e+01   1.1850499e-02  -3.6211282e-04   2.5020618e-02   3.3717809e-02   2.1917480e-02   4.5821636e-02
   2.8000000e+01   1.0379678e-02  -1.8830263e-03   2.3653452e-02   3.3779798e-02   2.1979608e-02   4.5880310e-02
   3.2000000e+01   9.1943111e-03  -3.1152314e-03   2.2549547e-02   3.3826200e-02   2.2026014e-02   4.5925821e-02
   3.6000000e+01   8.2366701e-03  -4.1131271e-03   2.1659361e-02   3.3861343e-02   2.2060779e-02   4.5960264e-02
   4.0000000e+01   7.4608872e-03  -4.9205654e-03   2.0936817e-02   3.3888178e-02   2.2088062e-02   4.5985819e-02
   4.4000000e+01   6.8305645e-03  -5.5815768e-03   2.0352802e-02   3.3908782e-02   2.2107956e-02   4.6006142e-02
   4.8000000e+01   6.3168254e-03  -6.1197773e-03   1.9878396e-02   3.3924655e-02   2.2123984e-02   4.6021075e-02
   5.2000000e+01   5.8967495e-03  -6.5621475e-03   1.9490191e-02   3.3936905e-02   2.2135997e-02   4.6032911e-02
   5.6000000e+01   5.5521228e-03  -6.9239360e-03   1.9171498e-02   3.3946366e-02   2.2144874e-02   4.6041691e-02
   6.0000000e+01   5.2684490e-03  -7.2199664e-03   1.8907153e-02   3.3953672e-02   2.2152211e-02   4.6049247e-02
   6.4000000e+01   5.0341675e-03  -7.4642090e-03   1.8688405e-02   3.3959310e-02   2.2158041e-02   4.6054274e-02
   6.8000000e+01   4.8400380e-03  -7.6676415e-03   1.8511918e-02   3.3963657e-02   2.2162296e-02   4.6059029e-02
   7.2000000e+01   4.6786560e-03  -7.8388697e-03   1.8363113e-02   3.3967006e-02   2.2165959e-02   4.6062492e-02
   7.6000000e+01   4.5440716e-03  -7.9818918e-03   1.8239401e-02   3.3969581e-02   2.2168563e-02   4.6064963e-02
   8.0000000e+01   4.4314900e-03  -8.1023672e-03   1.8137533e-02   3.3971560e-02   2.2170223e-02   4.6066897e-02
   8.4000000e+01   4.3370350e-03  -8.2012970e-03   1.8049435e-02   3.3973079e-02   2.2171839e-02   4.6067667e-02
   8.8000000e+01   4.2575636e-03  -8.2836065e-03   1.7976691e-02   3.3974243e-02   2.2173085e-02   4.6068599e-02
   9.2000000e+01   4.1905184e-03  -8.3547407e-03   1.7915316e-02   3.3975135e-02   2.2173946e-02   4.6069496e-02
   9.6000000e+01   4.1338119e-03  -8.4153617e-03   1.7863375e-02   3.3975816e-02   2.2174539e-02   4.6070242e-02
   1.0000000e+02   4.0857343e-03  -8.4650859e-03   1.7820184e-02   3.3976337e-02   2.2174991e-02   4.6070848e-02
   1.0400000e+02   4.0448806e-03  -8.5079208e-03   1.7783672e-02   3.3976735e-02   2.2175267e-02   4.6071206e-02
   1.0800000e+02   4.0100921e-03  -8.5451299e-03   1.7752273e-02   3.3977038e-02   2.2175469e-02   4.6071574e-02
   1.1200000e+02   3.9804103e-03  -8.5759395e-03   1.7725625e-02   3.3977270e-02   2.2175622e-02   4.6071900e-02
   1.1600000e+02   3.9550394e-03  -8.6036644e-03   1.7702848e-02   3.3977446e-02   2.2175783e-02   4.6072118e-02
   1.2000000e+02   3.9333171e-03  -8.6253660e-03   1.7683067e-02   3.3977580e-02   2.2175979e-02   4.6072271e-02
   1.2400000e+02   3.9146899e-03  -8.6462279e-03   1.7665334e-02   3.3977682e-02   2.2176127e-02   4.6072386e-02
   1.2800000e+02   3.8986941e-03  -8.6634603e-03   1.7650755e-02   3.3977760e-02   2.2176227e-02   4.6072474e-02
   1.3200000e+02   3.8849402e-03  -8.6779525e-03   1.7638171e-02   3.3977819e-02   2.2176278e-02   4.6072541e-02
   1.3600000e+02   3.8731000e-03  -8.6901486e-03   1.7626709e-02   3.3977864e-02   2.2176317e-02   4.6072592e-02
   1.4000000e+02   3.8628962e-03  -8.7003703e-03   1.7617509e-02   3.3977898e-02   2.2176347e-02   4.6072631e-02
   1.4400000e+02   3.8540940e-03  -8.7095632e-03   1.7609639e-02   3.3977924e-02   2.2176369e-02   4.6072660e-02
   1.4800000e+02   3.8464942e-03  -8.7176809e-03   1.7602878e-02   3.3977943e-02   2.2176386e-02   4.6072683e-02
   1.5200000e+02   3.8399273e-03  -8.7246510e-03   1.7596664e-02   3.3977958e-02   2.2176399e-02   4.6072699e-02
   1.5600000e+02   3.8342486e-03  -8.7313359e-03   1.7591374e-02   3.3977969e-02   2.2176409e-02   4.6072712e-02
   1.6000000e+02   3.8293349e-03  -8.7363836e-03   1.7586744e-02   3.3977978e-02   2.2176416e-02   4.6072722e-02
   1.6400000e+02   3.8250806e-03  -8.7405240e-03   1.7582842e-02   3.3977984e-02   2.2176422e-02   4.6072729e-02
   1.6800000e+02   3.8213952e-03  -8.7445430e-03   1.7579756e-02   3.3977989e-02   2.2176426e-02   4.6072735e-02
   1.7200000e+02   3.8182012e-03  -8.7474247e-03   1.7577082e-02   3.3977993e-02   2.2176430e-02   4.6072739e-02
   1.7600000e+02   3.8154317e-03  -8.7501211e-03   1.7574789e-02   3.3977996e-02   2.2176432e-02   4.6072742e-02
   1.8000000e+02   3.8130295e-03  -8.7526993e-03   1.7572474e-02   3.3977998e-02   2.2176434e-02   4.6072745e-02
   1.8400000e+02   3.8109451e-03  -8.7551621e-03   1.7570371e-02   3.3978000e-02   2.2176435e-02   4.6072747e-02
   1.8800000e+02   3.8091360e-03  -8.7569704e-03   1.7568544e-02   3.3978001e-02   2.2176436e-02   4.6072748e-02
   1.9200000e+02   3.8075652e-03  -8.7585403e-03   1.7567028e-02   3.3978002e-02   2.2176437e-02   4.6072749e-02
   1.9600000e+02   3.8062011e-03  -8.7600980e-03   1.7566001e-02   3.3978003e-02   2.2176438e-02   4.6072750e-02


==> LRR_example_test_loghprs_bond_fill.dat <==
   0.0000000e+00   2.0401823e-02   2.0401823e-02
   4.0000000e+00   1.4882075e-02   2.0953066e-02
   8.0000000e+00   1.0416115e-02   2.1312533e-02
   1.2000000e+01   6.8016497e-03   2.1554206e-02
   1.6000000e+01   3.8786499e-03   2.1720234e-02
   2.0000000e+01   1.5319177e-03   2.1835255e-02
   2.4000000e+01  -3.6211282e-04   2.1917480e-02
   2.8000000e+01  -1.8830263e-03   2.1979608e-02
   3.2000000e+01  -3.1152314e-03   2.2026014e-02
   3.6000000e+01  -4.1131271e-03   2.2060779e-02
   4.0000000e+01  -4.9205654e-03   2.2088062e-02
   4.4000000e+01  -5.5815768e-03   2.2107956e-02
   4.8000000e+01  -6.1197773e-03   2.2123984e-02
   5.2000000e+01  -6.5621475e-03   2.2135997e-02
   5.6000000e+01  -6.9239360e-03   2.2144874e-02
   6.0000000e+01  -7.2199664e-03   2.2152211e-02
   6.4000000e+01  -7.4642090e-03   2.2158041e-02
   6.8000000e+01  -7.6676415e-03   2.2162296e-02
   7.2000000e+01  -7.8388697e-03   2.2165959e-02
   7.6000000e+01  -7.9818918e-03   2.2168563e-02
   8.0000000e+01  -8.1023672e-03   2.2170223e-02
   8.4000000e+01  -8.2012970e-03   2.2171839e-02
   8.8000000e+01  -8.2836065e-03   2.2173085e-02
   9.2000000e+01  -8.3547407e-03   2.2173946e-02
   9.6000000e+01  -8.4153617e-03   2.2174539e-02
   1.0000000e+02  -8.4650859e-03   2.2174991e-02
   1.0400000e+02  -8.5079208e-03   2.2175267e-02
   1.0800000e+02  -8.5451299e-03   2.2175469e-02
   1.1200000e+02  -8.5759395e-03   2.2175622e-02
   1.1600000e+02  -8.6036644e-03   2.2175783e-02
   1.2000000e+02  -8.6253660e-03   2.2175979e-02
   1.2400000e+02  -8.6462279e-03   2.2176127e-02
   1.2800000e+02  -8.6634603e-03   2.2176227e-02
   1.3200000e+02  -8.6779525e-03   2.2176278e-02
   1.3600000e+02  -8.6901486e-03   2.2176317e-02
   1.4000000e+02  -8.7003703e-03   2.2176347e-02
   1.4400000e+02  -8.7095632e-03   2.2176369e-02
   1.4800000e+02  -8.7176809e-03   2.2176386e-02
   1.5200000e+02  -8.7246510e-03   2.2176399e-02
   1.5600000e+02  -8.7313359e-03   2.2176409e-02
   1.6000000e+02  -8.7363836e-03   2.2176416e-02
   1.6400000e+02  -8.7405240e-03   2.2176422e-02
   1.6800000e+02  -8.7445430e-03   2.2176426e-02
   1.7200000e+02  -8.7474247e-03   2.2176430e-02
   1.7600000e+02  -8.7501211e-03   2.2176432e-02
   1.8000000e+02  -8.7526993e-03   2.2176434e-02
   1.8400000e+02  -8.7551621e-03   2.2176435e-02
   1.8800000e+02  -8.7569704e-03   2.2176436e-02
   1.9200000e+02  -8.7585403e-03   2.2176437e-02
   1.9600000e+02  -8.7600980e-03   2.2176438e-02
   1.9600000e+02   1.7566001e-02   4.6072750e-02
   1.9200000e+02   1.7567028e-02   4.6072749e-02
   1.8800000e+02   1.7568544e-02   4.6072748e-02
   1.8400000e+02   1.7570371e-02   4.6072747e-02
   1.8000000e+02   1.7572474e-02   4.6072745e-02
   1.7600000e+02   1.7574789e-02   4.6072742e-02
   1.7200000e+02   1.7577082e-02   4.6072739e-02
   1.6800000e+02   1.7579756e-02   4.6072735e-02
   1.6400000e+02   1.7582842e-02   4.6072729e-02
   1.6000000e+02   1.7586744e-02   4.6072722e-02
   1.5600000e+02   1.7591374e-02   4.6072712e-02
   1.5200000e+02   1.7596664e-02   4.6072699e-02
   1.4800000e+02   1.7602878e-02   4.6072683e-02
   1.4400000e+02   1.7609639e-02   4.6072660e-02
   1.4000000e+02   1.7617509e-02   4.6072631e-02
   1.3600000e+02   1.7626709e-02   4.6072592e-02
   1.3200000e+02   1.7638171e-02   4.6072541e-02
   1.2800000e+02   1.7650755e-02   4.6072474e-02
   1.2400000e+02   1.7665334e-02   4.6072386e-02
   1.2000000e+02   1.7683067e-02   4.6072271e-02
   1.1600000e+02   1.7702848e-02   4.6072118e-02
   1.1200000e+02   1.7725625e-02   4.6071900e-02
   1.0800000e+02   1.7752273e-02   4.6071574e-02
   1.0400000e+02   1.7783672e-02   4.6071206e-02
   1.0000000e+02   1.7820184e-02   4.6070848e-02
   9.6000000e+01   1.7863375e-02   4.6070242e-02
   9.2000000e+01   1.7915316e-02   4.6069496e-02
   8.8000000e+01   1.7976691e-02   4.6068599e-02
   8.4000000e+01   1.8049435e-02   4.6067667e-02
   8.0000000e+01   1.8137533e-02   4.6066897e-02
   7.6000000e+01   1.8239401e-02   4.6064963e-02
   7.2000000e+01   1.8363113e-02   4.6062492e-02
   6.8000000e+01   1.8511918e-02   4.6059029e-02
   6.4000000e+01   1.8688405e-02   4.6054274e-02
   6.0000000e+01   1.8907153e-02   4.6049247e-02
   5.6000000e+01   1.9171498e-02   4.6041691e-02
   5.2000000e+01   1.9490191e-02   4.6032911e-02
   4.8000000e+01   1.9878396e-02   4.6021075e-02
   4.4000000e+01   2.0352802e-02   4.6006142e-02
   4.0000000e+01   2.0936817e-02   4.5985819e-02
   3.6000000e+01   2.1659361e-02   4.5960264e-02
   3.2000000e+01   2.2549547e-02   4.5925821e-02
   2.8000000e+01   2.3653452e-02   4.5880310e-02
   2.4000000e+01   2.5020618e-02   4.5821636e-02
   2.0000000e+01   2.6728702e-02   4.5740888e-02
   1.6000000e+01   2.8872170e-02   4.5628896e-02
   1.2000000e+01   3.1545820e-02   4.5467303e-02
   8.0000000e+00   3.4890676e-02   4.5235692e-02
   4.0000000e+00   3.9078078e-02   4.4887112e-02
   0.0000000e+00   4.4356089e-02   4.4356089e-02


==> LRR_example_test_loghprs_bond_rinf.dat <==
   0.0000000e+00   2.8403831e-02   2.3866362e-02   3.2205741e-02  -1.7770458e-03  -2.0144512e-03  -1.4937205e-03
   4.0000000e+00   2.2937795e-02   1.9273510e-02   2.6008071e-02  -1.2249293e-03  -1.3886289e-03  -1.0295664e-03
   8.0000000e+00   1.8534678e-02   1.5573745e-02   2.1015620e-02  -8.6576195e-04  -9.8149765e-04  -7.2764015e-04
   1.2000000e+01   1.4997511e-02   1.2601591e-02   1.7005033e-02  -6.2569683e-04  -7.0936244e-04  -5.2584825e-04
   1.6000000e+01   1.2159352e-02   1.0216785e-02   1.3787014e-02  -4.6072327e-04  -5.2234246e-04  -3.8718542e-04
   2.0000000e+01   9.8821134e-03   8.3033025e-03   1.1204987e-02  -3.4430878e-04  -3.9036577e-04  -2.8934324e-04
   2.4000000e+01   8.0533703e-03   6.7666798e-03   9.1314785e-03  -2.6019557e-04  -2.9500523e-04  -2.1865286e-04
   2.8000000e+01   6.5825496e-03   5.5308109e-03   7.4637933e-03  -1.9820690e-04  -2.2472578e-04  -1.6655862e-04
   3.2000000e+01   5.3971827e-03   4.5348026e-03   6.1197645e-03  -1.5180454e-04  -1.7211619e-04  -1.2756414e-04
   3.6000000e+01   4.4395417e-03   3.7301467e-03   5.0339383e-03  -1.1666217e-04  -1.3227224e-04  -9.8032748e-05
   4.0000000e+01   3.6637588e-03   3.0783014e-03   4.1543091e-03  -8.9827181e-05  -1.0184677e-04  -7.5482714e-05
   4.4000000e+01   3.0334361e-03   2.5486818e-03   3.4396079e-03  -6.9223169e-05  -7.8485824e-05  -5.8168891e-05
   4.8000000e+01   2.5196971e-03   2.1170234e-03   2.8570942e-03  -5.3350125e-05  -6.0488811e-05  -4.4830643e-05
   5.2000000e+01   2.0996211e-03   1.7640662e-03   2.3807799e-03  -4.1099825e-05  -4.6599277e-05  -3.4536645e-05
   5.6000000e+01   1.7549944e-03   1.4745056e-03   1.9900138e-03  -3.1639050e-05  -3.5872535e-05  -2.6586705e-05
   6.0000000e+01   1.4713206e-03   1.2361605e-03   1.6683594e-03  -2.4333265e-05  -2.7589153e-05  -2.0447609e-05
   6.4000000e+01   1.2370391e-03   1.0393169e-03   1.4027090e-03  -1.8694991e-05  -2.1196420e-05  -1.5709723e-05
   6.8000000e+01   1.0429096e-03   8.7621034e-04   1.1825857e-03  -1.4347628e-05  -1.6267345e-05  -1.2056592e-05
   7.2000000e+01   8.8152760e-04   7.4061911e-04   9.9959374e-04  -1.0999321e-05  -1.2471012e-05  -9.2429678e-06
   7.6000000e+01   7.4694322e-04   6.2754381e-04   8.4698707e-04  -8.4235628e-06  -9.5506074e-06  -7.0785203e-06
   8.0000000e+01   6.3436157e-04   5.3295549e-04   7.1932895e-04  -6.4445286e-06  -7.3067742e-06  -5.4155036e-06
   8.4000000e+01   5.3990664e-04   4.5359736e-04   6.1222452e-04  -4.9258102e-06  -5.5848512e-06  -4.1392945e-06
   8.8000000e+01   4.6043520e-04   3.8682836e-04   5.2210981e-04  -3.7616947e-06  -4.2649793e-06  -3.1610626e-06
   9.2000000e+01   3.9338998e-04   3.3049978e-04   4.4608520e-04  -2.8703694e-06  -3.2543980e-06  -2.4120603e-06
   9.6000000e+01   3.3668348e-04   2.8285764e-04   3.8178373e-04  -2.1886140e-06  -2.4814274e-06  -1.8391633e-06
   1.0000000e+02   2.8860592e-04   2.4246537e-04   3.2726672e-04  -1.6676524e-06  -1.8907648e-06  -1.4013846e-06
   1.0400000e+02   2.4775220e-04   2.0814238e-04   2.8094096e-04  -1.2699113e-06  -1.4398093e-06  -1.0671508e-06
   1.0800000e+02   2.1296370e-04   1.7891520e-04   2.4149268e-04  -9.6649051e-07  -1.0957938e-06  -8.1217683e-07
   1.1200000e+02   1.8328186e-04   1.5397844e-04   2.0783498e-04  -7.3519299e-07  -8.3355120e-07  -6.1780991e-07
   1.1600000e+02   1.5791105e-04   1.3266361e-04   1.7906569e-04  -5.5899258e-07  -6.3377730e-07  -4.6974267e-07
   1.2000000e+02   1.3618873e-04   1.1441406e-04   1.5443355e-04  -4.2484576e-07  -4.8168338e-07  -3.5701435e-07
   1.2400000e+02   1.1756149e-04   9.8764852e-05   1.3331105e-04  -3.2277139e-07  -3.6595289e-07  -2.7123754e-07
   1.2800000e+02   1.0156571e-04   8.5326432e-05   1.1517247e-04  -2.4513968e-07  -2.7793520e-07  -2.0600071e-07
   1.3200000e+02   8.7811814e-05   7.3771511e-05   9.9576077e-05  -1.8612378e-07  -2.1102389e-07  -1.5640739e-07
   1.3600000e+02   7.5971598e-05   6.3824336e-05   8.6149696e-05  -1.4127757e-07  -1.6017797e-07  -1.1872136e-07
   1.4000000e+02   6.5767805e-05   5.5251970e-05   7.4578942e-05  -1.0721110e-07  -1.2155398e-07  -9.0093957e-08
   1.4400000e+02   5.6965648e-05   4.7857159e-05   6.4597582e-05  -8.1341548e-08  -9.2223529e-08  -6.8354728e-08
   1.4800000e+02   4.9365843e-05   4.1472472e-05   5.5979638e-05  -6.1702263e-08  -6.9956854e-08  -5.1851032e-08
   1.5200000e+02   4.2798870e-05   3.5955490e-05   4.8532884e-05  -4.6796629e-08  -5.3057117e-08  -3.9325211e-08
   1.5600000e+02   3.7120233e-05   3.1184817e-05   4.2093472e-05  -3.5486309e-08  -4.0233684e-08  -2.9820675e-08
   1.6000000e+02   3.2206538e-05   2.7056785e-05   3.6521476e-05  -2.6905866e-08  -3.0505340e-08  -2.2610167e-08
   1.6400000e+02   2.7952224e-05   2.3482709e-05   3.1697197e-05  -2.0397617e-08  -2.3126412e-08  -1.7141008e-08
   1.6800000e+02   2.4266842e-05   2.0386600e-05   2.7518067e-05  -1.5461937e-08  -1.7530434e-08  -1.2993344e-08
   1.7200000e+02   2.1072776e-05   1.7703250e-05   2.3896075e-05  -1.1719404e-08  -1.3287222e-08  -9.8483310e-09
   1.7600000e+02   1.8303330e-05   1.5376630e-05   2.0755590e-05  -8.8819614e-09  -1.0070186e-08  -7.4639047e-09
   1.8000000e+02   1.5901126e-05   1.3358531e-05   1.8031547e-05  -6.7309766e-09  -7.6314429e-09  -5.6563381e-09
   1.8400000e+02   1.3816741e-05   1.1607435e-05   1.5667902e-05  -5.1005478e-09  -5.7828958e-09  -4.2862172e-09
   1.8800000e+02   1.2007563e-05   1.0087542e-05   1.3616334e-05  -3.8648115e-09  -4.3818431e-09  -3.2477735e-09
   1.9200000e+02   1.0436816e-05   8.7679561e-06   1.1835141e-05  -2.9283000e-09  -3.3200456e-09  -2.4607815e-09
   1.9600000e+02   9.0727370e-06   7.6219925e-06   1.0288305e-05  -2.2186110e-09  -2.5154146e-09  -1.8643982e-09


==> LRR_example_test_loghprs_bond_rinf_fill.dat <==
   0.0000000e+00   2.3866362e-02  -2.0144512e-03
   4.0000000e+00   1.9273510e-02  -1.3886289e-03
   8.0000000e+00   1.5573745e-02  -9.8149765e-04
   1.2000000e+01   1.2601591e-02  -7.0936244e-04
   1.6000000e+01   1.0216785e-02  -5.2234246e-04
   2.0000000e+01   8.3033025e-03  -3.9036577e-04
   2.4000000e+01   6.7666798e-03  -2.9500523e-04
   2.8000000e+01   5.5308109e-03  -2.2472578e-04
   3.2000000e+01   4.5348026e-03  -1.7211619e-04
   3.6000000e+01   3.7301467e-03  -1.3227224e-04
   4.0000000e+01   3.0783014e-03  -1.0184677e-04
   4.4000000e+01   2.5486818e-03  -7.8485824e-05
   4.8000000e+01   2.1170234e-03  -6.0488811e-05
   5.2000000e+01   1.7640662e-03  -4.6599277e-05
   5.6000000e+01   1.4745056e-03  -3.5872535e-05
   6.0000000e+01   1.2361605e-03  -2.7589153e-05
   6.4000000e+01   1.0393169e-03  -2.1196420e-05
   6.8000000e+01   8.7621034e-04  -1.6267345e-05
   7.2000000e+01   7.4061911e-04  -1.2471012e-05
   7.6000000e+01   6.2754381e-04  -9.5506074e-06
   8.0000000e+01   5.3295549e-04  -7.3067742e-06
   8.4000000e+01   4.5359736e-04  -5.5848512e-06
   8.8000000e+01   3.8682836e-04  -4.2649793e-06
   9.2000000e+01   3.3049978e-04  -3.2543980e-06
   9.6000000e+01   2.8285764e-04  -2.4814274e-06
   1.0000000e+02   2.4246537e-04  -1.8907648e-06
   1.0400000e+02   2.0814238e-04  -1.4398093e-06
   1.0800000e+02   1.7891520e-04  -1.0957938e-06
   1.1200000e+02   1.5397844e-04  -8.3355120e-07
   1.1600000e+02   1.3266361e-04  -6.3377730e-07
   1.2000000e+02   1.1441406e-04  -4.8168338e-07
   1.2400000e+02   9.8764852e-05  -3.6595289e-07
   1.2800000e+02   8.5326432e-05  -2.7793520e-07
   1.3200000e+02   7.3771511e-05  -2.1102389e-07
   1.3600000e+02   6.3824336e-05  -1.6017797e-07
   1.4000000e+02   5.5251970e-05  -1.2155398e-07
   1.4400000e+02   4.7857159e-05  -9.2223529e-08
   1.4800000e+02   4.1472472e-05  -6.9956854e-08
   1.5200000e+02   3.5955490e-05  -5.3057117e-08
   1.5600000e+02   3.1184817e-05  -4.0233684e-08
   1.6000000e+02   2.7056785e-05  -3.0505340e-08
   1.6400000e+02   2.3482709e-05  -2.3126412e-08
   1.6800000e+02   2.0386600e-05  -1.7530434e-08
   1.7200000e+02   1.7703250e-05  -1.3287222e-08
   1.7600000e+02   1.5376630e-05  -1.0070186e-08
   1.8000000e+02   1.3358531e-05  -7.6314429e-09
   1.8400000e+02   1.1607435e-05  -5.7828958e-09
   1.8800000e+02   1.0087542e-05  -4.3818431e-09
   1.9200000e+02   8.7679561e-06  -3.3200456e-09
   1.9600000e+02   7.6219925e-06  -2.5154146e-09
   1.9600000e+02   1.0288305e-05  -1.8643982e-09
   1.9200000e+02   1.1835141e-05  -2.4607815e-09
   1.8800000e+02   1.3616334e-05  -3.2477735e-09
   1.8400000e+02   1.5667902e-05  -4.2862172e-09
   1.8000000e+02   1.8031547e-05  -5.6563381e-09
   1.7600000e+02   2.0755590e-05  -7.4639047e-09
   1.7200000e+02   2.3896075e-05  -9.8483310e-09
   1.6800000e+02   2.7518067e-05  -1.2993344e-08
   1.6400000e+02   3.1697197e-05  -1.7141008e-08
   1.6000000e+02   3.6521476e-05  -2.2610167e-08
   1.5600000e+02   4.2093472e-05  -2.9820675e-08
   1.5200000e+02   4.8532884e-05  -3.9325211e-08
   1.4800000e+02   5.5979638e-05  -5.1851032e-08
   1.4400000e+02   6.4597582e-05  -6.8354728e-08
   1.4000000e+02   7.4578942e-05  -9.0093957e-08
   1.3600000e+02   8.6149696e-05  -1.1872136e-07
   1.3200000e+02   9.9576077e-05  -1.5640739e-07
   1.2800000e+02   1.1517247e-04  -2.0600071e-07
   1.2400000e+02   1.3331105e-04  -2.7123754e-07
   1.2000000e+02   1.5443355e-04  -3.5701435e-07
   1.1600000e+02   1.7906569e-04  -4.6974267e-07
   1.1200000e+02   2.0783498e-04  -6.1780991e-07
   1.0800000e+02   2.4149268e-04  -8.1217683e-07
   1.0400000e+02   2.8094096e-04  -1.0671508e-06
   1.0000000e+02   3.2726672e-04  -1.4013846e-06
   9.6000000e+01   3.8178373e-04  -1.8391633e-06
   9.2000000e+01   4.4608520e-04  -2.4120603e-06
   8.8000000e+01   5.2210981e-04  -3.1610626e-06
   8.4000000e+01   6.1222452e-04  -4.1392945e-06
   8.0000000e+01   7.1932895e-04  -5.4155036e-06
   7.6000000e+01   8.4698707e-04  -7.0785203e-06
   7.2000000e+01   9.9959374e-04  -9.2429678e-06
   6.8000000e+01   1.1825857e-03  -1.2056592e-05
   6.4000000e+01   1.4027090e-03  -1.5709723e-05
   6.0000000e+01   1.6683594e-03  -2.0447609e-05
   5.6000000e+01   1.9900138e-03  -2.6586705e-05
   5.2000000e+01   2.3807799e-03  -3.4536645e-05
   4.8000000e+01   2.8570942e-03  -4.4830643e-05
   4.4000000e+01   3.4396079e-03  -5.8168891e-05
   4.0000000e+01   4.1543091e-03  -7.5482714e-05
   3.6000000e+01   5.0339383e-03  -9.8032748e-05
   3.2000000e+01   6.1197645e-03  -1.2756414e-04
   2.8000000e+01   7.4637933e-03  -1.6655862e-04
   2.4000000e+01   9.1314785e-03  -2.1865286e-04
   2.0000000e+01   1.1204987e-02  -2.8934324e-04
   1.6000000e+01   1.3787014e-02  -3.8718542e-04
   1.2000000e+01   1.7005033e-02  -5.2584825e-04
   8.0000000e+00   2.1015620e-02  -7.2764015e-04
   4.0000000e+00   2.6008071e-02  -1.0295664e-03
   0.0000000e+00   3.2205741e-02  -1.4937205e-03


==> LRR_example_test_loghprs_bond_rinf_rn.dat <==
   0.0000000e+00   2.8403831e-02   2.3866362e-02   3.2205741e-02   2.0796634e-03   1.7466209e-03   2.3587171e-03
   4.0000000e+00   2.2937795e-02   1.9273510e-02   2.6008071e-02   1.9485040e-03   1.6366770e-03   2.2097814e-03
   8.0000000e+00   1.8534678e-02   1.5573745e-02   2.1015620e-02   1.7547318e-03   1.4740190e-03   1.9899388e-03
   1.2000000e+01   1.4997511e-02   1.2601591e-02   1.7005033e-02   1.5456557e-03   1.2984419e-03   1.7527943e-03
   1.6000000e+01   1.2159352e-02   1.0216785e-02   1.3787014e-02   1.3444694e-03   1.1294592e-03   1.5246249e-03
   2.0000000e+01   9.8821134e-03   8.3033025e-03   1.1204987e-02   1.1613056e-03   9.7559924e-04   1.3169076e-03
   2.4000000e+01   8.0533703e-03   6.7666798e-03   9.1314785e-03   9.9945252e-04   8.3963328e-04   1.1333638e-03
   2.8000000e+01   6.5825496e-03   5.5308109e-03   7.4637933e-03   8.5879345e-04   7.2146804e-04   9.7385735e-04
   3.2000000e+01   5.3971827e-03   4.5348026e-03   6.1197645e-03   7.3767003e-04   6.1971274e-04   8.3650554e-04
   3.6000000e+01   4.4395417e-03   3.7301467e-03   5.0339383e-03   6.3386045e-04   5.3250205e-04   7.1878787e-04
   4.0000000e+01   3.6637588e-03   3.0783014e-03   4.1543091e-03   5.4506950e-04   4.5790837e-04   6.1810114e-04
   4.4000000e+01   3.0334361e-03   2.5486818e-03   3.4396079e-03   4.6915457e-04   3.9413192e-04   5.3201547e-04
   4.8000000e+01   2.5196971e-03   2.1170234e-03   2.8570942e-03   4.0421295e-04   3.3957431e-04   4.5837317e-04
   5.2000000e+01   2.0996211e-03   1.7640662e-03   2.3807799e-03   3.4859968e-04   2.9285360e-04   3.9530889e-04
   5.6000000e+01   1.7549944e-03   1.4745056e-03   1.9900138e-03   3.0091306e-04   2.5279221e-04   3.4123315e-04
   6.0000000e+01   1.4713206e-03   1.2361605e-03   1.6683594e-03   2.5996744e-04   2.1839402e-04   2.9480148e-04
   6.4000000e+01   1.2370391e-03   1.0393169e-03   1.4027090e-03   2.2476292e-04   1.8881901e-04   2.5488005e-04
   6.8000000e+01   1.0429096e-03   8.7621034e-04   1.1825857e-03   1.9445664e-04   1.6335903e-04   2.2051309e-04
   7.2000000e+01   8.8152760e-04   7.4061911e-04   9.9959374e-04   1.6833726e-04   1.4141648e-04   1.9089398e-04
   7.6000000e+01   7.4694322e-04   6.2754381e-04   8.4698707e-04   1.4580328e-04   1.2248602e-04   1.6534063e-04
   8.0000000e+01   6.3436157e-04   5.3295549e-04   7.1932895e-04   1.2634482e-04   1.0613930e-04   1.4327487e-04
   8.4000000e+01   5.3990664e-04   4.5359736e-04   6.1222452e-04   1.0952862e-04   9.2012316e-05   1.2420539e-04
   8.8000000e+01   4.6043520e-04   3.8682836e-04   5.2210981e-04   9.4985580e-05   7.9794997e-05   1.0771365e-04
   9.2000000e+01   3.9338998e-04   3.3049978e-04   4.4608520e-04   8.2400577e-05   6.9222600e-05   9.3442302e-05
   9.6000000e+01   3.3668348e-04   2.8285764e-04   3.8178373e-04   7.1503985e-05   6.0068613e-05   8.1085595e-05
   1.0000000e+02   2.8860592e-04   2.4246537e-04   3.2726672e-04   6.2064687e-05   5.2138875e-05   7.0381448e-05
   1.0400000e+02   2.4775220e-04   2.0814238e-04   2.8094096e-04   5.3884246e-05   4.5266682e-05   6.1104837e-05
   1.0800000e+02   2.1296370e-04   1.7891520e-04   2.4149268e-04   4.6792041e-05   3.9308695e-05   5.3062279e-05
   1.1200000e+02   1.8328186e-04   1.5397844e-04   2.0783498e-04   4.0641179e-05   3.4141511e-05   4.6087200e-05
   1.1600000e+02   1.5791105e-04   1.3266361e-04   1.7906569e-04   3.5305060e-05   2.9658775e-05   4.0036038e-05
   1.2000000e+02   1.3618873e-04   1.1441406e-04   1.5443355e-04   3.0674466e-05   2.5768735e-05   3.4784939e-05
   1.2400000e+02   1.1756149e-04   9.8764852e-05   1.3331105e-04   2.6655097e-05   2.2392171e-05   3.0226969e-05
   1.2800000e+02   1.0156571e-04   8.5326432e-05   1.1517247e-04   2.3165470e-05   1.9460632e-05   2.6269726e-05
   1.3200000e+02   8.7811814e-05   7.3771511e-05   9.9576077e-05   2.0135134e-05   1.6914930e-05   2.2833318e-05
   1.3600000e+02   7.5971598e-05   6.3824336e-05   8.6149696e-05   1.7503137e-05   1.4703864e-05   1.9848627e-05
   1.4000000e+02   6.5767805e-05   5.5251970e-05   7.4578942e-05   1.5216720e-05   1.2783110e-05   1.7255824e-05
   1.4400000e+02   5.6965648e-05   4.7857159e-05   6.4597582e-05   1.3230194e-05   1.1114287e-05   1.5003097e-05
   1.4800000e+02   4.9365843e-05   4.1472472e-05   5.5979638e-05   1.1503974e-05   9.6641394e-06   1.3045557e-05
   1.5200000e+02   4.2798870e-05   3.5955490e-05   4.8532884e-05   1.0003751e-05   8.4038463e-06   1.1344299e-05
   1.5600000e+02   3.7120233e-05   3.1184817e-05   4.2093472e-05   8.6997803e-06   7.3084190e-06   9.8655913e-06
   1.6000000e+02   3.2206538e-05   2.7056785e-05   3.6521476e-05   7.5662630e-06   6.3561848e-06   8.5801782e-06
   1.6400000e+02   2.7952224e-05   2.3482709e-05   3.1697197e-05   6.5808178e-06   5.5283419e-06   7.4626793e-06
   1.6800000e+02   2.4266842e-05   2.0386600e-05   2.7518067e-05   5.7240226e-06   4.8085741e-06   6.4910699e-06
   1.7200000e+02   2.1072776e-05   1.7703250e-05   2.3896075e-05   4.9790192e-06   4.1827193e-06   5.6462327e-06
   1.7600000e+02   1.8303330e-05   1.5376630e-05   2.0755590e-05   4.3311712e-06   3.6384820e-06   4.9115702e-06
   1.8000000e+02   1.5901126e-05   1.3358531e-05   1.8031547e-05   3.7677690e-06   3.1651851e-06   4.2726695e-06
   1.8400000e+02   1.3816741e-05   1.1607435e-05   1.5667902e-05   3.2777738e-06   2.7535551e-06   3.7170125e-06
   1.8800000e+02   1.2007563e-05   1.0087542e-05   1.3616334e-05   2.8515961e-06   2.3955365e-06   3.2337250e-06
   1.9200000e+02   1.0436816e-05   8.7679561e-06   1.1835141e-05   2.4809047e-06   2.0841300e-06   2.8133591e-06
   1.9600000e+02   9.0727370e-06   7.6219925e-06   1.0288305e-05   2.1584597e-06   1.8132540e-06   2.4477049e-06


==> LRR_example_test_loghprs_bond_rinf_rn_fill.dat <==
   0.0000000e+00   2.3866362e-02   1.7466209e-03
   4.0000000e+00   1.9273510e-02   1.6366770e-03
   8.0000000e+00   1.5573745e-02   1.4740190e-03
   1.2000000e+01   1.2601591e-02   1.2984419e-03
   1.6000000e+01   1.0216785e-02   1.1294592e-03
   2.0000000e+01   8.3033025e-03   9.7559924e-04
   2.4000000e+01   6.7666798e-03   8.3963328e-04
   2.8000000e+01   5.5308109e-03   7.2146804e-04
   3.2000000e+01   4.5348026e-03   6.1971274e-04
   3.6000000e+01   3.7301467e-03   5.3250205e-04
   4.0000000e+01   3.0783014e-03   4.5790837e-04
   4.4000000e+01   2.5486818e-03   3.9413192e-04
   4.8000000e+01   2.1170234e-03   3.3957431e-04
   5.2000000e+01   1.7640662e-03   2.9285360e-04
   5.6000000e+01   1.4745056e-03   2.5279221e-04
   6.0000000e+01   1.2361605e-03   2.1839402e-04
   6.4000000e+01   1.0393169e-03   1.8881901e-04
   6.8000000e+01   8.7621034e-04   1.6335903e-04
   7.2000000e+01   7.4061911e-04   1.4141648e-04
   7.6000000e+01   6.2754381e-04   1.2248602e-04
   8.0000000e+01   5.3295549e-04   1.0613930e-04
   8.4000000e+01   4.5359736e-04   9.2012316e-05
   8.8000000e+01   3.8682836e-04   7.9794997e-05
   9.2000000e+01   3.3049978e-04   6.9222600e-05
   9.6000000e+01   2.8285764e-04   6.0068613e-05
   1.0000000e+02   2.4246537e-04   5.2138875e-05
   1.0400000e+02   2.0814238e-04   4.5266682e-05
   1.0800000e+02   1.7891520e-04   3.9308695e-05
   1.1200000e+02   1.5397844e-04   3.4141511e-05
   1.1600000e+02   1.3266361e-04   2.9658775e-05
   1.2000000e+02   1.1441406e-04   2.5768735e-05
   1.2400000e+02   9.8764852e-05   2.2392171e-05
   1.2800000e+02   8.5326432e-05   1.9460632e-05
   1.3200000e+02   7.3771511e-05   1.6914930e-05
   1.3600000e+02   6.3824336e-05   1.4703864e-05
   1.4000000e+02   5.5251970e-05   1.2783110e-05
   1.4400000e+02   4.7857159e-05   1.1114287e-05
   1.4800000e+02   4.1472472e-05   9.6641394e-06
   1.5200000e+02   3.5955490e-05   8.4038463e-06
   1.5600000e+02   3.1184817e-05   7.3084190e-06
   1.6000000e+02   2.7056785e-05   6.3561848e-06
   1.6400000e+02   2.3482709e-05   5.5283419e-06
   1.6800000e+02   2.0386600e-05   4.8085741e-06
   1.7200000e+02   1.7703250e-05   4.1827193e-06
   1.7600000e+02   1.5376630e-05   3.6384820e-06
   1.8000000e+02   1.3358531e-05   3.1651851e-06
   1.8400000e+02   1.1607435e-05   2.7535551e-06
   1.8800000e+02   1.0087542e-05   2.3955365e-06
   1.9200000e+02   8.7679561e-06   2.0841300e-06
   1.9600000e+02   7.6219925e-06   1.8132540e-06
   1.9600000e+02   1.0288305e-05   2.4477049e-06
   1.9200000e+02   1.1835141e-05   2.8133591e-06
   1.8800000e+02   1.3616334e-05   3.2337250e-06
   1.8400000e+02   1.5667902e-05   3.7170125e-06
   1.8000000e+02   1.8031547e-05   4.2726695e-06
   1.7600000e+02   2.0755590e-05   4.9115702e-06
   1.7200000e+02   2.3896075e-05   5.6462327e-06
   1.6800000e+02   2.7518067e-05   6.4910699e-06
   1.6400000e+02   3.1697197e-05   7.4626793e-06
   1.6000000e+02   3.6521476e-05   8.5801782e-06
   1.5600000e+02   4.2093472e-05   9.8655913e-06
   1.5200000e+02   4.8532884e-05   1.1344299e-05
   1.4800000e+02   5.5979638e-05   1.3045557e-05
   1.4400000e+02   6.4597582e-05   1.5003097e-05
   1.4000000e+02   7.4578942e-05   1.7255824e-05
   1.3600000e+02   8.6149696e-05   1.9848627e-05
   1.3200000e+02   9.9576077e-05   2.2833318e-05
   1.2800000e+02   1.1517247e-04   2.6269726e-05
   1.2400000e+02   1.3331105e-04   3.0226969e-05
   1.2000000e+02   1.5443355e-04   3.4784939e-05
   1.1600000e+02   1.7906569e-04   4.0036038e-05
   1.1200000e+02   2.0783498e-04   4.6087200e-05
   1.0800000e+02   2.4149268e-04   5.3062279e-05
   1.0400000e+02   2.8094096e-04   6.1104837e-05
   1.0000000e+02   3.2726672e-04   7.0381448e-05
   9.6000000e+01   3.8178373e-04   8.1085595e-05
   9.2000000e+01   4.4608520e-04   9.3442302e-05
   8.8000000e+01   5.2210981e-04   1.0771365e-04
   8.4000000e+01   6.1222452e-04   1.2420539e-04
   8.0000000e+01   7.1932895e-04   1.4327487e-04
   7.6000000e+01   8.4698707e-04   1.6534063e-04
   7.2000000e+01   9.9959374e-04   1.9089398e-04
   6.8000000e+01   1.1825857e-03   2.2051309e-04
   6.4000000e+01   1.4027090e-03   2.5488005e-04
   6.0000000e+01   1.6683594e-03   2.9480148e-04
   5.6000000e+01   1.9900138e-03   3.4123315e-04
   5.2000000e+01   2.3807799e-03   3.9530889e-04
   4.8000000e+01   2.8570942e-03   4.5837317e-04
   4.4000000e+01   3.4396079e-03   5.3201547e-04
   4.0000000e+01   4.1543091e-03   6.1810114e-04
   3.6000000e+01   5.0339383e-03   7.1878787e-04
   3.2000000e+01   6.1197645e-03   8.3650554e-04
   2.8000000e+01   7.4637933e-03   9.7385735e-04
   2.4000000e+01   9.1314785e-03   1.1333638e-03
   2.0000000e+01   1.1204987e-02   1.3169076e-03
   1.6000000e+01   1.3787014e-02   1.5246249e-03
   1.2000000e+01   1.7005033e-02   1.7527943e-03
   8.0000000e+00   2.1015620e-02   1.9899388e-03
   4.0000000e+00   2.6008071e-02   2.2097814e-03
   0.0000000e+00   3.2205741e-02   2.3587171e-03


==> LRR_example_test_loghprs_bond_rn.dat <==
   0.0000000e+00   3.2200959e-02   2.0401823e-02   4.4356089e-02   3.2200959e-02   2.0401823e-02   4.4356089e-02
   4.0000000e+00   2.6734923e-02   1.4882075e-02   3.9078078e-02   3.2069800e-02   2.0269880e-02   4.4228311e-02
   8.0000000e+00   2.2331806e-02   1.0416115e-02   3.4890676e-02   3.1876028e-02   2.0078678e-02   4.4039228e-02
   1.2000000e+01   1.8794639e-02   6.8016497e-03   3.1545820e-02   3.1666951e-02   1.9867146e-02   4.3838974e-02
   1.6000000e+01   1.5956481e-02   3.8786499e-03   2.8872170e-02   3.1465765e-02   1.9667525e-02   4.3645293e-02
   2.0000000e+01   1.3679242e-02   1.5319177e-03   2.6728702e-02   3.1282601e-02   1.9484390e-02   4.3464299e-02
   2.4000000e+01   1.1850499e-02  -3.6211282e-04   2.5020618e-02   3.1120748e-02   1.9320909e-02   4.3308716e-02
   2.8000000e+01   1.0379678e-02  -1.8830263e-03   2.3653452e-02   3.0980089e-02   1.9178960e-02   4.3170814e-02
   3.2000000e+01   9.1943111e-03  -3.1152314e-03   2.2549547e-02   3.0858966e-02   1.9056315e-02   4.3052405e-02
   3.6000000e+01   8.2366701e-03  -4.1131271e-03   2.1659361e-02   3.0755156e-02   1.8953606e-02   4.2953024e-02
   4.0000000e+01   7.4608872e-03  -4.9205654e-03   2.0936817e-02   3.0666365e-02   1.8863838e-02   4.2867609e-02
   4.4000000e+01   6.8305645e-03  -5.5815768e-03   2.0352802e-02   3.0590450e-02   1.8787270e-02   4.2793432e-02
   4.8000000e+01   6.3168254e-03  -6.1197773e-03   1.9878396e-02   3.0525509e-02   1.8721045e-02   4.2730926e-02
   5.2000000e+01   5.8967495e-03  -6.5621475e-03   1.9490191e-02   3.0469895e-02   1.8665921e-02   4.2676324e-02
   5.6000000e+01   5.5521228e-03  -6.9239360e-03   1.9171498e-02   3.0422209e-02   1.8617655e-02   4.2629777e-02
   6.0000000e+01   5.2684490e-03  -7.2199664e-03   1.8907153e-02   3.0381263e-02   1.8574827e-02   4.2590441e-02
   6.4000000e+01   5.0341675e-03  -7.4642090e-03   1.8688405e-02   3.0346059e-02   1.8539080e-02   4.2557243e-02
   6.8000000e+01   4.8400380e-03  -7.6676415e-03   1.8511918e-02   3.0315752e-02   1.8508092e-02   4.2527713e-02
   7.2000000e+01   4.6786560e-03  -7.8388697e-03   1.8363113e-02   3.0289633e-02   1.8480493e-02   4.2502923e-02
   7.6000000e+01   4.5440716e-03  -7.9818918e-03   1.8239401e-02   3.0267099e-02   1.8457369e-02   4.2480095e-02
   8.0000000e+01   4.4314900e-03  -8.1023672e-03   1.8137533e-02   3.0247641e-02   1.8437616e-02   4.2461109e-02
   8.4000000e+01   4.3370350e-03  -8.2012970e-03   1.8049435e-02   3.0230824e-02   1.8421705e-02   4.2444336e-02
   8.8000000e+01   4.2575636e-03  -8.2836065e-03   1.7976691e-02   3.0216281e-02   1.8407468e-02   4.2430280e-02
   9.2000000e+01   4.1905184e-03  -8.3547407e-03   1.7915316e-02   3.0203696e-02   1.8394216e-02   4.2418494e-02
   9.6000000e+01   4.1338119e-03  -8.4153617e-03   1.7863375e-02   3.0192800e-02   1.8383752e-02   4.2408347e-02
   1.0000000e+02   4.0857343e-03  -8.4650859e-03   1.7820184e-02   3.0183360e-02   1.8374391e-02   4.2399027e-02
   1.0400000e+02   4.0448806e-03  -8.5079208e-03   1.7783672e-02   3.0175180e-02   1.8366095e-02   4.2391051e-02
   1.0800000e+02   4.0100921e-03  -8.5451299e-03   1.7752273e-02   3.0168088e-02   1.8358720e-02   4.2384357e-02
   1.1200000e+02   3.9804103e-03  -8.5759395e-03   1.7725625e-02   3.0161937e-02   1.8352380e-02   4.2378547e-02
   1.1600000e+02   3.9550394e-03  -8.6036644e-03   1.7702848e-02   3.0156601e-02   1.8347878e-02   4.2373221e-02
   1.2000000e+02   3.9333171e-03  -8.6253660e-03   1.7683067e-02   3.0151970e-02   1.8343607e-02   4.2369160e-02
   1.2400000e+02   3.9146899e-03  -8.6462279e-03   1.7665334e-02   3.0147951e-02   1.8339649e-02   4.2365051e-02
   1.2800000e+02   3.8986941e-03  -8.6634603e-03   1.7650755e-02   3.0144461e-02   1.8336728e-02   4.2362143e-02
   1.3200000e+02   3.8849402e-03  -8.6779525e-03   1.7638171e-02   3.0141431e-02   1.8333657e-02   4.2358809e-02
   1.3600000e+02   3.8731000e-03  -8.6901486e-03   1.7626709e-02   3.0138799e-02   1.8330781e-02   4.2355862e-02
   1.4000000e+02   3.8628962e-03  -8.7003703e-03   1.7617509e-02   3.0136512e-02   1.8328595e-02   4.2353773e-02
   1.4400000e+02   3.8540940e-03  -8.7095632e-03   1.7609639e-02   3.0134526e-02   1.8326364e-02   4.2351739e-02
   1.4800000e+02   3.8464942e-03  -8.7176809e-03   1.7602878e-02   3.0132800e-02   1.8324432e-02   4.2350355e-02
   1.5200000e+02   3.8399273e-03  -8.7246510e-03   1.7596664e-02   3.0131299e-02   1.8322851e-02   4.2348305e-02
   1.5600000e+02   3.8342486e-03  -8.7313359e-03   1.7591374e-02   3.0129996e-02   1.8321670e-02   4.2347357e-02
   1.6000000e+02   3.8293349e-03  -8.7363836e-03   1.7586744e-02   3.0128862e-02   1.8320327e-02   4.2346150e-02
   1.6400000e+02   3.8250806e-03  -8.7405240e-03   1.7582842e-02   3.0127877e-02   1.8319313e-02   4.2345237e-02
   1.6800000e+02   3.8213952e-03  -8.7445430e-03   1.7579756e-02   3.0127020e-02   1.8318541e-02   4.2344202e-02
   1.7200000e+02   3.8182012e-03  -8.7474247e-03   1.7577082e-02   3.0126275e-02   1.8317869e-02   4.2343303e-02
   1.7600000e+02   3.8154317e-03  -8.7501211e-03   1.7574789e-02   3.0125627e-02   1.8317286e-02   4.2342521e-02
   1.8000000e+02   3.8130295e-03  -8.7526993e-03   1.7572474e-02   3.0125063e-02   1.8316778e-02   4.2342007e-02
   1.8400000e+02   3.8109451e-03  -8.7551621e-03   1.7570371e-02   3.0124573e-02   1.8316193e-02   4.2341426e-02
   1.8800000e+02   3.8091360e-03  -8.7569704e-03   1.7568544e-02   3.0124147e-02   1.8315785e-02   4.2341035e-02
   1.9200000e+02   3.8075652e-03  -8.7585403e-03   1.7567028e-02   3.0123777e-02   1.8315394e-02   4.2340615e-02
   1.9600000e+02   3.8062011e-03  -8.7600980e-03   1.7566001e-02   3.0123454e-02   1.8314962e-02   4.2340236e-02


==> LRR_example_test_loghprs_bond_rn_fill.dat <==
   0.0000000e+00   2.0401823e-02   2.0401823e-02
   4.0000000e+00   1.4882075e-02   2.0269880e-02
   8.0000000e+00   1.0416115e-02   2.0078678e-02
   1.2000000e+01   6.8016497e-03   1.9867146e-02
   1.6000000e+01   3.8786499e-03   1.9667525e-02
   2.0000000e+01   1.5319177e-03   1.9484390e-02
   2.4000000e+01  -3.6211282e-04   1.9320909e-02
   2.8000000e+01  -1.8830263e-03   1.9178960e-02
   3.2000000e+01  -3.1152314e-03   1.9056315e-02
   3.6000000e+01  -4.1131271e-03   1.8953606e-02
   4.0000000e+01  -4.9205654e-03   1.8863838e-02
   4.4000000e+01  -5.5815768e-03   1.8787270e-02
   4.8000000e+01  -6.1197773e-03   1.8721045e-02
   5.2000000e+01  -6.5621475e-03   1.8665921e-02
   5.6000000e+01  -6.9239360e-03   1.8617655e-02
   6.0000000e+01  -7.2199664e-03   1.8574827e-02
   6.4000000e+01  -7.4642090e-03   1.8539080e-02
   6.8000000e+01  -7.6676415e-03   1.8508092e-02
   7.2000000e+01  -7.8388697e-03   1.8480493e-02
   7.6000000e+01  -7.9818918e-03   1.8457369e-02
   8.0000000e+01  -8.1023672e-03   1.8437616e-02
   8.4000000e+01  -8.2012970e-03   1.8421705e-02
   8.8000000e+01  -8.2836065e-03   1.8407468e-02
   9.2000000e+01  -8.3547407e-03   1.8394216e-02
   9.6000000e+01  -8.4153617e-03   1.8383752e-02
   1.0000000e+02  -8.4650859e-03   1.8374391e-02
   1.0400000e+02  -8.5079208e-03   1.8366095e-02
   1.0800000e+02  -8.5451299e-03   1.8358720e-02
   1.1200000e+02  -8.5759395e-03   1.8352380e-02
   1.1600000e+02  -8.6036644e-03   1.8347878e-02
   1.2000000e+02  -8.6253660e-03   1.8343607e-02
   1.2400000e+02  -8.6462279e-03   1.8339649e-02
   1.2800000e+02  -8.6634603e-03   1.8336728e-02
   1.3200000e+02  -8.6779525e-03   1.8333657e-02
   1.3600000e+02  -8.6901486e-03   1.8330781e-02
   1.4000000e+02  -8.7003703e-03   1.8328595e-02
   1.4400000e+02  -8.7095632e-03   1.8326364e-02
   1.4800000e+02  -8.7176809e-03   1.8324432e-02
   1.5200000e+02  -8.7246510e-03   1.8322851e-02
   1.5600000e+02  -8.7313359e-03   1.8321670e-02
   1.6000000e+02  -8.7363836e-03   1.8320327e-02
   1.6400000e+02  -8.7405240e-03   1.8319313e-02
   1.6800000e+02  -8.7445430e-03   1.8318541e-02
   1.7200000e+02  -8.7474247e-03   1.8317869e-02
   1.7600000e+02  -8.7501211e-03   1.8317286e-02
   1.8000000e+02  -8.7526993e-03   1.8316778e-02
   1.8400000e+02  -8.7551621e-03   1.8316193e-02
   1.8800000e+02  -8.7569704e-03   1.8315785e-02
   1.9200000e+02  -8.7585403e-03   1.8315394e-02
   1.9600000e+02  -8.7600980e-03   1.8314962e-02
   1.9600000e+02   1.7566001e-02   4.2340236e-02
   1.9200000e+02   1.7567028e-02   4.2340615e-02
   1.8800000e+02   1.7568544e-02   4.2341035e-02
   1.8400000e+02   1.7570371e-02   4.2341426e-02
   1.8000000e+02   1.7572474e-02   4.2342007e-02
   1.7600000e+02   1.7574789e-02   4.2342521e-02
   1.7200000e+02   1.7577082e-02   4.2343303e-02
   1.6800000e+02   1.7579756e-02   4.2344202e-02
   1.6400000e+02   1.7582842e-02   4.2345237e-02
   1.6000000e+02   1.7586744e-02   4.2346150e-02
   1.5600000e+02   1.7591374e-02   4.2347357e-02
   1.5200000e+02   1.7596664e-02   4.2348305e-02
   1.4800000e+02   1.7602878e-02   4.2350355e-02
   1.4400000e+02   1.7609639e-02   4.2351739e-02
   1.4000000e+02   1.7617509e-02   4.2353773e-02
   1.3600000e+02   1.7626709e-02   4.2355862e-02
   1.3200000e+02   1.7638171e-02   4.2358809e-02
   1.2800000e+02   1.7650755e-02   4.2362143e-02
   1.2400000e+02   1.7665334e-02   4.2365051e-02
   1.2000000e+02   1.7683067e-02   4.2369160e-02
   1.1600000e+02   1.7702848e-02   4.2373221e-02
   1.1200000e+02   1.7725625e-02   4.2378547e-02
   1.0800000e+02   1.7752273e-02   4.2384357e-02
   1.0400000e+02   1.7783672e-02   4.2391051e-02
   1.0000000e+02   1.7820184e-02   4.2399027e-02
   9.6000000e+01   1.7863375e-02   4.2408347e-02
   9.2000000e+01   1.7915316e-02   4.2418494e-02
   8.8000000e+01   1.7976691e-02   4.2430280e-02
   8.4000000e+01   1.8049435e-02   4.2444336e-02
   8.0000000e+01   1.8137533e-02   4.2461109e-02
   7.6000000e+01   1.8239401e-02   4.2480095e-02
   7.2000000e+01   1.8363113e-02   4.2502923e-02
   6.8000000e+01   1.8511918e-02   4.2527713e-02
   6.4000000e+01   1.8688405e-02   4.2557243e-02
   6.0000000e+01   1.8907153e-02   4.2590441e-02
   5.6000000e+01   1.9171498e-02   4.2629777e-02
   5.2000000e+01   1.9490191e-02   4.2676324e-02
   4.8000000e+01   1.9878396e-02   4.2730926e-02
   4.4000000e+01   2.0352802e-02   4.2793432e-02
   4.0000000e+01   2.0936817e-02   4.2867609e-02
   3.6000000e+01   2.1659361e-02   4.2953024e-02
   3.2000000e+01   2.2549547e-02   4.3052405e-02
   2.8000000e+01   2.3653452e-02   4.3170814e-02
   2.4000000e+01   2.5020618e-02   4.3308716e-02
   2.0000000e+01   2.6728702e-02   4.3464299e-02
   1.6000000e+01   2.8872170e-02   4.3645293e-02
   1.2000000e+01   3.1545820e-02   4.3838974e-02
   8.0000000e+00   3.4890676e-02   4.4039228e-02
   4.0000000e+00   3.9078078e-02   4.4228311e-02
   0.0000000e+00   4.4356089e-02   4.4356089e-02


==> LRR_example_test_loghprs_cons.dat <==
   0.0000000e+00   4.2000000e-02   3.0165151e-02   5.3912814e-02   3.1501258e-02   1.9701776e-02   4.3678978e-02
   4.0000000e+00   4.2000000e-02   3.0165151e-02   5.3912814e-02   3.1501258e-02   1.9701776e-02   4.3678978e-02
   8.0000000e+00   4.2000000e-02   3.0165151e-02   5.3912814e-02   3.1501258e-02   1.9701776e-02   4.3678978e-02
   1.2000000e+01   4.2000000e-02   3.0165151e-02   5.3912814e-02   3.1501258e-02   1.9701776e-02   4.3678978e-02
   1.6000000e+01   4.2000000e-02   3.0165151e-02   5.3912814e-02   3.1501258e-02   1.9701776e-02   4.3678978e-02
   2.0000000e+01   4.2000000e-02   3.0165151e-02   5.3912814e-02   3.1501258e-02   1.9701776e-02   4.3678978e-02
   2.4000000e+01   4.2000000e-02   3.0165151e-02   5.3912814e-02   3.1501258e-02   1.9701776e-02   4.3678978e-02
   2.8000000e+01   4.2000000e-02   3.0165151e-02   5.3912814e-02   3.1501258e-02   1.9701776e-02   4.3678978e-02
   3.2000000e+01   4.2000000e-02   3.0165151e-02   5.3912814e-02   3.1501258e-02   1.9701776e-02   4.3678978e-02
   3.6000000e+01   4.2000000e-02   3.0165151e-02   5.3912814e-02   3.1501258e-02   1.9701776e-02   4.3678978e-02
   4.0000000e+01   4.2000000e-02   3.0165151e-02   5.3912814e-02   3.1501258e-02   1.9701776e-02   4.3678978e-02
   4.4000000e+01   4.2000000e-02   3.0165151e-02   5.3912814e-02   3.1501258e-02   1.9701776e-02   4.3678978e-02
   4.8000000e+01   4.2000000e-02   3.0165151e-02   5.3912814e-02   3.1501258e-02   1.9701776e-02   4.3678978e-02
   5.2000000e+01   4.2000000e-02   3.0165151e-02   5.3912814e-02   3.1501258e-02   1.9701776e-02   4.3678978e-02
   5.6000000e+01   4.2000000e-02   3.0165151e-02   5.3912814e-02   3.1501258e-02   1.9701776e-02   4.3678978e-02
   6.0000000e+01   4.2000000e-02   3.0165151e-02   5.3912814e-02   3.1501258e-02   1.9701776e-02   4.3678978e-02
   6.4000000e+01   4.2000000e-02   3.0165151e-02   5.3912814e-02   3.1501258e-02   1.9701776e-02   4.3678978e-02
   6.8000000e+01   4.2000000e-02   3.0165151e-02   5.3912814e-02   3.1501258e-02   1.9701776e-02   4.3678978e-02
   7.2000000e+01   4.2000000e-02   3.0165151e-02   5.3912814e-02   3.1501258e-02   1.9701776e-02   4.3678978e-02
   7.6000000e+01   4.2000000e-02   3.0165151e-02   5.3912814e-02   3.1501258e-02   1.9701776e-02   4.3678978e-02
   8.0000000e+01   4.2000000e-02   3.0165151e-02   5.3912814e-02   3.1501258e-02   1.9701776e-02   4.3678978e-02
   8.4000000e+01   4.2000000e-02   3.0165151e-02   5.3912814e-02   3.1501258e-02   1.9701776e-02   4.3678978e-02
   8.8000000e+01   4.2000000e-02   3.0165151e-02   5.3912814e-02   3.1501258e-02   1.9701776e-02   4.3678978e-02
   9.2000000e+01   4.2000000e-02   3.0165151e-02   5.3912814e-02   3.1501258e-02   1.9701776e-02   4.3678978e-02
   9.6000000e+01   4.2000000e-02   3.0165151e-02   5.3912814e-02   3.1501258e-02   1.9701776e-02   4.3678978e-02
   1.0000000e+02   4.2000000e-02   3.0165151e-02   5.3912814e-02   3.1501258e-02   1.9701776e-02   4.3678978e-02
   1.0400000e+02   4.2000000e-02   3.0165151e-02   5.3912814e-02   3.1501258e-02   1.9701776e-02   4.3678978e-02
   1.0800000e+02   4.2000000e-02   3.0165151e-02   5.3912814e-02   3.1501258e-02   1.9701776e-02   4.3678978e-02
   1.1200000e+02   4.2000000e-02   3.0165151e-02   5.3912814e-02   3.1501258e-02   1.9701776e-02   4.3678978e-02
   1.1600000e+02   4.2000000e-02   3.0165151e-02   5.3912814e-02   3.1501258e-02   1.9701776e-02   4.3678978e-02
   1.2000000e+02   4.2000000e-02   3.0165151e-02   5.3912814e-02   3.1501258e-02   1.9701776e-02   4.3678978e-02
   1.2400000e+02   4.2000000e-02   3.0165151e-02   5.3912814e-02   3.1501258e-02   1.9701776e-02   4.3678978e-02
   1.2800000e+02   4.2000000e-02   3.0165151e-02   5.3912814e-02   3.1501258e-02   1.9701776e-02   4.3678978e-02
   1.3200000e+02   4.2000000e-02   3.0165151e-02   5.3912814e-02   3.1501258e-02   1.9701776e-02   4.3678978e-02
   1.3600000e+02   4.2000000e-02   3.0165151e-02   5.3912814e-02   3.1501258e-02   1.9701776e-02   4.3678978e-02
   1.4000000e+02   4.2000000e-02   3.0165151e-02   5.3912814e-02   3.1501258e-02   1.9701776e-02   4.3678978e-02
   1.4400000e+02   4.2000000e-02   3.0165151e-02   5.3912814e-02   3.1501258e-02   1.9701776e-02   4.3678978e-02
   1.4800000e+02   4.2000000e-02   3.0165151e-02   5.3912814e-02   3.1501258e-02   1.9701776e-02   4.3678978e-02
   1.5200000e+02   4.2000000e-02   3.0165151e-02   5.3912814e-02   3.1501258e-02   1.9701776e-02   4.3678978e-02
   1.5600000e+02   4.2000000e-02   3.0165151e-02   5.3912814e-02   3.1501258e-02   1.9701776e-02   4.3678978e-02
   1.6000000e+02   4.2000000e-02   3.0165151e-02   5.3912814e-02   3.1501258e-02   1.9701776e-02   4.3678978e-02
   1.6400000e+02   4.2000000e-02   3.0165151e-02   5.3912814e-02   3.1501258e-02   1.9701776e-02   4.3678978e-02
   1.6800000e+02   4.2000000e-02   3.0165151e-02   5.3912814e-02   3.1501258e-02   1.9701776e-02   4.3678978e-02
   1.7200000e+02   4.2000000e-02   3.0165151e-02   5.3912814e-02   3.1501258e-02   1.9701776e-02   4.3678978e-02
   1.7600000e+02   4.2000000e-02   3.0165151e-02   5.3912814e-02   3.1501258e-02   1.9701776e-02   4.3678978e-02
   1.8000000e+02   4.2000000e-02   3.0165151e-02   5.3912814e-02   3.1501258e-02   1.9701776e-02   4.3678978e-02
   1.8400000e+02   4.2000000e-02   3.0165151e-02   5.3912814e-02   3.1501258e-02   1.9701776e-02   4.3678978e-02
   1.8800000e+02   4.2000000e-02   3.0165151e-02   5.3912814e-02   3.1501258e-02   1.9701776e-02   4.3678978e-02
   1.9200000e+02   4.2000000e-02   3.0165151e-02   5.3912814e-02   3.1501258e-02   1.9701776e-02   4.3678978e-02
   1.9600000e+02   4.2000000e-02   3.0165151e-02   5.3912814e-02   3.1501258e-02   1.9701776e-02   4.3678978e-02


==> LRR_example_test_loghprs_cons_fill.dat <==
   0.0000000e+00   3.0165151e-02   1.9701776e-02
   4.0000000e+00   3.0165151e-02   1.9701776e-02
   8.0000000e+00   3.0165151e-02   1.9701776e-02
   1.2000000e+01   3.0165151e-02   1.9701776e-02
   1.6000000e+01   3.0165151e-02   1.9701776e-02
   2.0000000e+01   3.0165151e-02   1.9701776e-02
   2.4000000e+01   3.0165151e-02   1.9701776e-02
   2.8000000e+01   3.0165151e-02   1.9701776e-02
   3.2000000e+01   3.0165151e-02   1.9701776e-02
   3.6000000e+01   3.0165151e-02   1.9701776e-02
   4.0000000e+01   3.0165151e-02   1.9701776e-02
   4.4000000e+01   3.0165151e-02   1.9701776e-02
   4.8000000e+01   3.0165151e-02   1.9701776e-02
   5.2000000e+01   3.0165151e-02   1.9701776e-02
   5.6000000e+01   3.0165151e-02   1.9701776e-02
   6.0000000e+01   3.0165151e-02   1.9701776e-02
   6.4000000e+01   3.0165151e-02   1.9701776e-02
   6.8000000e+01   3.0165151e-02   1.9701776e-02
   7.2000000e+01   3.0165151e-02   1.9701776e-02
   7.6000000e+01   3.0165151e-02   1.9701776e-02
   8.0000000e+01   3.0165151e-02   1.9701776e-02
   8.4000000e+01   3.0165151e-02   1.9701776e-02
   8.8000000e+01   3.0165151e-02   1.9701776e-02
   9.2000000e+01   3.0165151e-02   1.9701776e-02
   9.6000000e+01   3.0165151e-02   1.9701776e-02
   1.0000000e+02   3.0165151e-02   1.9701776e-02
   1.0400000e+02   3.0165151e-02   1.9701776e-02
   1.0800000e+02   3.0165151e-02   1.9701776e-02
   1.1200000e+02   3.0165151e-02   1.9701776e-02
   1.1600000e+02   3.0165151e-02   1.9701776e-02
   1.2000000e+02   3.0165151e-02   1.9701776e-02
   1.2400000e+02   3.0165151e-02   1.9701776e-02
   1.2800000e+02   3.0165151e-02   1.9701776e-02
   1.3200000e+02   3.0165151e-02   1.9701776e-02
   1.3600000e+02   3.0165151e-02   1.9701776e-02
   1.4000000e+02   3.0165151e-02   1.9701776e-02
   1.4400000e+02   3.0165151e-02   1.9701776e-02
   1.4800000e+02   3.0165151e-02   1.9701776e-02
   1.5200000e+02   3.0165151e-02   1.9701776e-02
   1.5600000e+02   3.0165151e-02   1.9701776e-02
   1.6000000e+02   3.0165151e-02   1.9701776e-02
   1.6400000e+02   3.0165151e-02   1.9701776e-02
   1.6800000e+02   3.0165151e-02   1.9701776e-02
   1.7200000e+02   3.0165151e-02   1.9701776e-02
   1.7600000e+02   3.0165151e-02   1.9701776e-02
   1.8000000e+02   3.0165151e-02   1.9701776e-02
   1.8400000e+02   3.0165151e-02   1.9701776e-02
   1.8800000e+02   3.0165151e-02   1.9701776e-02
   1.9200000e+02   3.0165151e-02   1.9701776e-02
   1.9600000e+02   3.0165151e-02   1.9701776e-02
   1.9600000e+02   5.3912814e-02   4.3678978e-02
   1.9200000e+02   5.3912814e-02   4.3678978e-02
   1.8800000e+02   5.3912814e-02   4.3678978e-02
   1.8400000e+02   5.3912814e-02   4.3678978e-02
   1.8000000e+02   5.3912814e-02   4.3678978e-02
   1.7600000e+02   5.3912814e-02   4.3678978e-02
   1.7200000e+02   5.3912814e-02   4.3678978e-02
   1.6800000e+02   5.3912814e-02   4.3678978e-02
   1.6400000e+02   5.3912814e-02   4.3678978e-02
   1.6000000e+02   5.3912814e-02   4.3678978e-02
   1.5600000e+02   5.3912814e-02   4.3678978e-02
   1.5200000e+02   5.3912814e-02   4.3678978e-02
   1.4800000e+02   5.3912814e-02   4.3678978e-02
   1.4400000e+02   5.3912814e-02   4.3678978e-02
   1.4000000e+02   5.3912814e-02   4.3678978e-02
   1.3600000e+02   5.3912814e-02   4.3678978e-02
   1.3200000e+02   5.3912814e-02   4.3678978e-02
   1.2800000e+02   5.3912814e-02   4.3678978e-02
   1.2400000e+02   5.3912814e-02   4.3678978e-02
   1.2000000e+02   5.3912814e-02   4.3678978e-02
   1.1600000e+02   5.3912814e-02   4.3678978e-02
   1.1200000e+02   5.3912814e-02   4.3678978e-02
   1.0800000e+02   5.3912814e-02   4.3678978e-02
   1.0400000e+02   5.3912814e-02   4.3678978e-02
   1.0000000e+02   5.3912814e-02   4.3678978e-02
   9.6000000e+01   5.3912814e-02   4.3678978e-02
   9.2000000e+01   5.3912814e-02   4.3678978e-02
   8.8000000e+01   5.3912814e-02   4.3678978e-02
   8.4000000e+01   5.3912814e-02   4.3678978e-02
   8.0000000e+01   5.3912814e-02   4.3678978e-02
   7.6000000e+01   5.3912814e-02   4.3678978e-02
   7.2000000e+01   5.3912814e-02   4.3678978e-02
   6.8000000e+01   5.3912814e-02   4.3678978e-02
   6.4000000e+01   5.3912814e-02   4.3678978e-02
   6.0000000e+01   5.3912814e-02   4.3678978e-02
   5.6000000e+01   5.3912814e-02   4.3678978e-02
   5.2000000e+01   5.3912814e-02   4.3678978e-02
   4.8000000e+01   5.3912814e-02   4.3678978e-02
   4.4000000e+01   5.3912814e-02   4.3678978e-02
   4.0000000e+01   5.3912814e-02   4.3678978e-02
   3.6000000e+01   5.3912814e-02   4.3678978e-02
   3.2000000e+01   5.3912814e-02   4.3678978e-02
   2.8000000e+01   5.3912814e-02   4.3678978e-02
   2.4000000e+01   5.3912814e-02   4.3678978e-02
   2.0000000e+01   5.3912814e-02   4.3678978e-02
   1.6000000e+01   5.3912814e-02   4.3678978e-02
   1.2000000e+01   5.3912814e-02   4.3678978e-02
   8.0000000e+00   5.3912814e-02   4.3678978e-02
   4.0000000e+00   5.3912814e-02   4.3678978e-02
   0.0000000e+00   5.3912814e-02   4.3678978e-02


==> LRR_example_test_loghprs_cons_rinf.dat <==
   0.0000000e+00   3.8202872e-02   3.2083053e-02   4.3330621e-02  -2.4767466e-03  -2.8092695e-03  -2.0799058e-03
   4.0000000e+00   3.8202872e-02   3.2083053e-02   4.3330621e-02  -2.4767466e-03  -2.8092695e-03  -2.0799058e-03
   8.0000000e+00   3.8202872e-02   3.2083053e-02   4.3330621e-02  -2.4767466e-03  -2.8092695e-03  -2.0799058e-03
   1.2000000e+01   3.8202872e-02   3.2083053e-02   4.3330621e-02  -2.4767466e-03  -2.8092695e-03  -2.0799058e-03
   1.6000000e+01   3.8202872e-02   3.2083053e-02   4.3330621e-02  -2.4767466e-03  -2.8092695e-03  -2.0799058e-03
   2.0000000e+01   3.8202872e-02   3.2083053e-02   4.3330621e-02  -2.4767466e-03  -2.8092695e-03  -2.0799058e-03
   2.4000000e+01   3.8202872e-02   3.2083053e-02   4.3330621e-02  -2.4767466e-03  -2.8092695e-03  -2.0799058e-03
   2.8000000e+01   3.8202872e-02   3.2083053e-02   4.3330621e-02  -2.4767466e-03  -2.8092695e-03  -2.0799058e-03
   3.2000000e+01   3.8202872e-02   3.2083053e-02   4.3330621e-02  -2.4767466e-03  -2.8092695e-03  -2.0799058e-03
   3.6000000e+01   3.8202872e-02   3.2083053e-02   4.3330621e-02  -2.4767466e-03  -2.8092695e-03  -2.0799058e-03
   4.0000000e+01   3.8202872e-02   3.2083053e-02   4.3330621e-02  -2.4767466e-03  -2.8092695e-03  -2.0799058e-03
   4.4000000e+01   3.8202872e-02   3.2083053e-02   4.3330621e-02  -2.4767466e-03  -2.8092695e-03  -2.0799058e-03
   4.8000000e+01   3.8202872e-02   3.2083053e-02   4.3330621e-02  -2.4767466e-03  -2.8092695e-03  -2.0799058e-03
   5.2000000e+01   3.8202872e-02   3.2083053e-02   4.3330621e-02  -2.4767466e-03  -2.8092695e-03  -2.0799058e-03
   5.6000000e+01   3.8202872e-02   3.2083053e-02   4.3330621e-02  -2.4767466e-03  -2.8092695e-03  -2.0799058e-03
   6.0000000e+01   3.8202872e-02   3.2083053e-02   4.3330621e-02  -2.4767466e-03  -2.8092695e-03  -2.0799058e-03
   6.4000000e+01   3.8202872e-02   3.2083053e-02   4.3330621e-02  -2.4767466e-03  -2.8092695e-03  -2.0799058e-03
   6.8000000e+01   3.8202872e-02   3.2083053e-02   4.3330621e-02  -2.4767466e-03  -2.8092695e-03  -2.0799058e-03
   7.2000000e+01   3.8202872e-02   3.2083053e-02   4.3330621e-02  -2.4767466e-03  -2.8092695e-03  -2.0799058e-03
   7.6000000e+01   3.8202872e-02   3.2083053e-02   4.3330621e-02  -2.4767466e-03  -2.8092695e-03  -2.0799058e-03
   8.0000000e+01   3.8202872e-02   3.2083053e-02   4.3330621e-02  -2.4767466e-03  -2.8092695e-03  -2.0799058e-03
   8.4000000e+01   3.8202872e-02   3.2083053e-02   4.3330621e-02  -2.4767466e-03  -2.8092695e-03  -2.0799058e-03
   8.8000000e+01   3.8202872e-02   3.2083053e-02   4.3330621e-02  -2.4767466e-03  -2.8092695e-03  -2.0799058e-03
   9.2000000e+01   3.8202872e-02   3.2083053e-02   4.3330621e-02  -2.4767466e-03  -2.8092695e-03  -2.0799058e-03
   9.6000000e+01   3.8202872e-02   3.2083053e-02   4.3330621e-02  -2.4767466e-03  -2.8092695e-03  -2.0799058e-03
   1.0000000e+02   3.8202872e-02   3.2083053e-02   4.3330621e-02  -2.4767466e-03  -2.8092695e-03  -2.0799058e-03
   1.0400000e+02   3.8202872e-02   3.2083053e-02   4.3330621e-02  -2.4767466e-03  -2.8092695e-03  -2.0799058e-03
   1.0800000e+02   3.8202872e-02   3.2083053e-02   4.3330621e-02  -2.4767466e-03  -2.8092695e-03  -2.0799058e-03
   1.1200000e+02   3.8202872e-02   3.2083053e-02   4.3330621e-02  -2.4767466e-03  -2.8092695e-03  -2.0799058e-03
   1.1600000e+02   3.8202872e-02   3.2083053e-02   4.3330621e-02  -2.4767466e-03  -2.8092695e-03  -2.0799058e-03
   1.2000000e+02   3.8202872e-02   3.2083053e-02   4.3330621e-02  -2.4767466e-03  -2.8092695e-03  -2.0799058e-03
   1.2400000e+02   3.8202872e-02   3.2083053e-02   4.3330621e-02  -2.4767466e-03  -2.8092695e-03  -2.0799058e-03
   1.2800000e+02   3.8202872e-02   3.2083053e-02   4.3330621e-02  -2.4767466e-03  -2.8092695e-03  -2.0799058e-03
   1.3200000e+02   3.8202872e-02   3.2083053e-02   4.3330621e-02  -2.4767466e-03  -2.8092695e-03  -2.0799058e-03
   1.3600000e+02   3.8202872e-02   3.2083053e-02   4.3330621e-02  -2.4767466e-03  -2.8092695e-03  -2.0799058e-03
   1.4000000e+02   3.8202872e-02   3.2083053e-02   4.3330621e-02  -2.4767466e-03  -2.8092695e-03  -2.0799058e-03
   1.4400000e+02   3.8202872e-02   3.2083053e-02   4.3330621e-02  -2.4767466e-03  -2.8092695e-03  -2.0799058e-03
   1.4800000e+02   3.8202872e-02   3.2083053e-02   4.3330621e-02  -2.4767466e-03  -2.8092695e-03  -2.0799058e-03
   1.5200000e+02   3.8202872e-02   3.2083053e-02   4.3330621e-02  -2.4767466e-03  -2.8092695e-03  -2.0799058e-03
   1.5600000e+02   3.8202872e-02   3.2083053e-02   4.3330621e-02  -2.4767466e-03  -2.8092695e-03  -2.0799058e-03
   1.6000000e+02   3.8202872e-02   3.2083053e-02   4.3330621e-02  -2.4767466e-03  -2.8092695e-03  -2.0799058e-03
   1.6400000e+02   3.8202872e-02   3.2083053e-02   4.3330621e-02  -2.4767466e-03  -2.8092695e-03  -2.0799058e-03
   1.6800000e+02   3.8202872e-02   3.2083053e-02   4.3330621e-02  -2.4767466e-03  -2.8092695e-03  -2.0799058e-03
   1.7200000e+02   3.8202872e-02   3.2083053e-02   4.3330621e-02  -2.4767466e-03  -2.8092695e-03  -2.0799058e-03
   1.7600000e+02   3.8202872e-02   3.2083053e-02   4.3330621e-02  -2.4767466e-03  -2.8092695e-03  -2.0799058e-03
   1.8000000e+02   3.8202872e-02   3.2083053e-02   4.3330621e-02  -2.4767466e-03  -2.8092695e-03  -2.0799058e-03
   1.8400000e+02   3.8202872e-02   3.2083053e-02   4.3330621e-02  -2.4767466e-03  -2.8092695e-03  -2.0799058e-03
   1.8800000e+02   3.8202872e-02   3.2083053e-02   4.3330621e-02  -2.4767466e-03  -2.8092695e-03  -2.0799058e-03
   1.9200000e+02   3.8202872e-02   3.2083053e-02   4.3330621e-02  -2.4767466e-03  -2.8092695e-03  -2.0799058e-03
   1.9600000e+02   3.8202872e-02   3.2083053e-02   4.3330621e-02  -2.4767466e-03  -2.8092695e-03  -2.0799058e-03


==> LRR_example_test_loghprs_cons_rinf_fill.dat <==
   0.0000000e+00   3.2083053e-02  -2.8092695e-03
   4.0000000e+00   3.2083053e-02  -2.8092695e-03
   8.0000000e+00   3.2083053e-02  -2.8092695e-03
   1.2000000e+01   3.2083053e-02  -2.8092695e-03
   1.6000000e+01   3.2083053e-02  -2.8092695e-03
   2.0000000e+01   3.2083053e-02  -2.8092695e-03
   2.4000000e+01   3.2083053e-02  -2.8092695e-03
   2.8000000e+01   3.2083053e-02  -2.8092695e-03
   3.2000000e+01   3.2083053e-02  -2.8092695e-03
   3.6000000e+01   3.2083053e-02  -2.8092695e-03
   4.0000000e+01   3.2083053e-02  -2.8092695e-03
   4.4000000e+01   3.2083053e-02  -2.8092695e-03
   4.8000000e+01   3.2083053e-02  -2.8092695e-03
   5.2000000e+01   3.2083053e-02  -2.8092695e-03
   5.6000000e+01   3.2083053e-02  -2.8092695e-03
   6.0000000e+01   3.2083053e-02  -2.8092695e-03
   6.4000000e+01   3.2083053e-02  -2.8092695e-03
   6.8000000e+01   3.2083053e-02  -2.8092695e-03
   7.2000000e+01   3.2083053e-02  -2.8092695e-03
   7.6000000e+01   3.2083053e-02  -2.8092695e-03
   8.0000000e+01   3.2083053e-02  -2.8092695e-03
   8.4000000e+01   3.2083053e-02  -2.8092695e-03
   8.8000000e+01   3.2083053e-02  -2.8092695e-03
   9.2000000e+01   3.2083053e-02  -2.8092695e-03
   9.6000000e+01   3.2083053e-02  -2.8092695e-03
   1.0000000e+02   3.2083053e-02  -2.8092695e-03
   1.0400000e+02   3.2083053e-02  -2.8092695e-03
   1.0800000e+02   3.2083053e-02  -2.8092695e-03
   1.1200000e+02   3.2083053e-02  -2.8092695e-03
   1.1600000e+02   3.2083053e-02  -2.8092695e-03
   1.2000000e+02   3.2083053e-02  -2.8092695e-03
   1.2400000e+02   3.2083053e-02  -2.8092695e-03
   1.2800000e+02   3.2083053e-02  -2.8092695e-03
   1.3200000e+02   3.2083053e-02  -2.8092695e-03
   1.3600000e+02   3.2083053e-02  -2.8092695e-03
   1.4000000e+02   3.2083053e-02  -2.8092695e-03
   1.4400000e+02   3.2083053e-02  -2.8092695e-03
   1.4800000e+02   3.2083053e-02  -2.8092695e-03
   1.5200000e+02   3.2083053e-02  -2.8092695e-03
   1.5600000e+02   3.2083053e-02  -2.8092695e-03
   1.6000000e+02   3.2083053e-02  -2.8092695e-03
   1.6400000e+02   3.2083053e-02  -2.8092695e-03
   1.6800000e+02   3.2083053e-02  -2.8092695e-03
   1.7200000e+02   3.2083053e-02  -2.8092695e-03
   1.7600000e+02   3.2083053e-02  -2.8092695e-03
   1.8000000e+02   3.2083053e-02  -2.8092695e-03
   1.8400000e+02   3.2083053e-02  -2.8092695e-03
   1.8800000e+02   3.2083053e-02  -2.8092695e-03
   1.9200000e+02   3.2083053e-02  -2.8092695e-03
   1.9600000e+02   3.2083053e-02  -2.8092695e-03
   1.9600000e+02   4.3330621e-02  -2.0799058e-03
   1.9200000e+02   4.3330621e-02  -2.0799058e-03
   1.8800000e+02   4.3330621e-02  -2.0799058e-03
   1.8400000e+02   4.3330621e-02  -2.0799058e-03
   1.8000000e+02   4.3330621e-02  -2.0799058e-03
   1.7600000e+02   4.3330621e-02  -2.0799058e-03
   1.7200000e+02   4.3330621e-02  -2.0799058e-03
   1.6800000e+02   4.3330621e-02  -2.0799058e-03
   1.6400000e+02   4.3330621e-02  -2.0799058e-03
   1.6000000e+02   4.3330621e-02  -2.0799058e-03
   1.5600000e+02   4.3330621e-02  -2.0799058e-03
   1.5200000e+02   4.3330621e-02  -2.0799058e-03
   1.4800000e+02   4.3330621e-02  -2.0799058e-03
   1.4400000e+02   4.3330621e-02  -2.0799058e-03
   1.4000000e+02   4.3330621e-02  -2.0799058e-03
   1.3600000e+02   4.3330621e-02  -2.0799058e-03
   1.3200000e+02   4.3330621e-02  -2.0799058e-03
   1.2800000e+02   4.3330621e-02  -2.0799058e-03
   1.2400000e+02   4.3330621e-02  -2.0799058e-03
   1.2000000e+02   4.3330621e-02  -2.0799058e-03
   1.1600000e+02   4.3330621e-02  -2.0799058e-03
   1.1200000e+02   4.3330621e-02  -2.0799058e-03
   1.0800000e+02   4.3330621e-02  -2.0799058e-03
   1.0400000e+02   4.3330621e-02  -2.0799058e-03
   1.0000000e+02   4.3330621e-02  -2.0799058e-03
   9.6000000e+01   4.3330621e-02  -2.0799058e-03
   9.2000000e+01   4.3330621e-02  -2.0799058e-03
   8.8000000e+01   4.3330621e-02  -2.0799058e-03
   8.4000000e+01   4.3330621e-02  -2.0799058e-03
   8.0000000e+01   4.3330621e-02  -2.0799058e-03
   7.6000000e+01   4.3330621e-02  -2.0799058e-03
   7.2000000e+01   4.3330621e-02  -2.0799058e-03
   6.8000000e+01   4.3330621e-02  -2.0799058e-03
   6.4000000e+01   4.3330621e-02  -2.0799058e-03
   6.0000000e+01   4.3330621e-02  -2.0799058e-03
   5.6000000e+01   4.3330621e-02  -2.0799058e-03
   5.2000000e+01   4.3330621e-02  -2.0799058e-03
   4.8000000e+01   4.3330621e-02  -2.0799058e-03
   4.4000000e+01   4.3330621e-02  -2.0799058e-03
   4.0000000e+01   4.3330621e-02  -2.0799058e-03
   3.6000000e+01   4.3330621e-02  -2.0799058e-03
   3.2000000e+01   4.3330621e-02  -2.0799058e-03
   2.8000000e+01   4.3330621e-02  -2.0799058e-03
   2.4000000e+01   4.3330621e-02  -2.0799058e-03
   2.0000000e+01   4.3330621e-02  -2.0799058e-03
   1.6000000e+01   4.3330621e-02  -2.0799058e-03
   1.2000000e+01   4.3330621e-02  -2.0799058e-03
   8.0000000e+00   4.3330621e-02  -2.0799058e-03
   4.0000000e+00   4.3330621e-02  -2.0799058e-03
   0.0000000e+00   4.3330621e-02  -2.0799058e-03


==> LRR_example_test_loghprs_cons_rinf_rn.dat <==
   0.0000000e+00   3.8202872e-02   3.2083053e-02   4.3330621e-02   1.7376789e-03   1.4592695e-03   1.9709559e-03
   4.0000000e+00   3.8202872e-02   3.2083053e-02   4.3330621e-02   1.7376789e-03   1.4592695e-03   1.9709559e-03
   8.0000000e+00   3.8202872e-02   3.2083053e-02   4.3330621e-02   1.7376789e-03   1.4592695e-03   1.9709559e-03
   1.2000000e+01   3.8202872e-02   3.2083053e-02   4.3330621e-02   1.7376789e-03   1.4592695e-03   1.9709559e-03
   1.6000000e+01   3.8202872e-02   3.2083053e-02   4.3330621e-02   1.7376789e-03   1.4592695e-03   1.9709559e-03
   2.0000000e+01   3.8202872e-02   3.2083053e-02   4.3330621e-02   1.7376789e-03   1.4592695e-03   1.9709559e-03
   2.4000000e+01   3.8202872e-02   3.2083053e-02   4.3330621e-02   1.7376789e-03   1.4592695e-03   1.9709559e-03
   2.8000000e+01   3.8202872e-02   3.2083053e-02   4.3330621e-02   1.7376789e-03   1.4592695e-03   1.9709559e-03
   3.2000000e+01   3.8202872e-02   3.2083053e-02   4.3330621e-02   1.7376789e-03   1.4592695e-03   1.9709559e-03
   3.6000000e+01   3.8202872e-02   3.2083053e-02   4.3330621e-02   1.7376789e-03   1.4592695e-03   1.9709559e-03
   4.0000000e+01   3.8202872e-02   3.2083053e-02   4.3330621e-02   1.7376789e-03   1.4592695e-03   1.9709559e-03
   4.4000000e+01   3.8202872e-02   3.2083053e-02   4.3330621e-02   1.7376789e-03   1.4592695e-03   1.9709559e-03
   4.8000000e+01   3.8202872e-02   3.2083053e-02   4.3330621e-02   1.7376789e-03   1.4592695e-03   1.9709559e-03
   5.2000000e+01   3.8202872e-02   3.2083053e-02   4.3330621e-02   1.7376789e-03   1.4592695e-03   1.9709559e-03
   5.6000000e+01   3.8202872e-02   3.2083053e-02   4.3330621e-02   1.7376789e-03   1.4592695e-03   1.9709559e-03
   6.0000000e+01   3.8202872e-02   3.2083053e-02   4.3330621e-02   1.7376789e-03   1.4592695e-03   1.9709559e-03
   6.4000000e+01   3.8202872e-02   3.2083053e-02   4.3330621e-02   1.7376789e-03   1.4592695e-03   1.9709559e-03
   6.8000000e+01   3.8202872e-02   3.2083053e-02   4.3330621e-02   1.7376789e-03   1.4592695e-03   1.9709559e-03
   7.2000000e+01   3.8202872e-02   3.2083053e-02   4.3330621e-02   1.7376789e-03   1.4592695e-03   1.9709559e-03
   7.6000000e+01   3.8202872e-02   3.2083053e-02   4.3330621e-02   1.7376789e-03   1.4592695e-03   1.9709559e-03
   8.0000000e+01   3.8202872e-02   3.2083053e-02   4.3330621e-02   1.7376789e-03   1.4592695e-03   1.9709559e-03
   8.4000000e+01   3.8202872e-02   3.2083053e-02   4.3330621e-02   1.7376789e-03   1.4592695e-03   1.9709559e-03
   8.8000000e+01   3.8202872e-02   3.2083053e-02   4.3330621e-02   1.7376789e-03   1.4592695e-03   1.9709559e-03
   9.2000000e+01   3.8202872e-02   3.2083053e-02   4.3330621e-02   1.7376789e-03   1.4592695e-03   1.9709559e-03
   9.6000000e+01   3.8202872e-02   3.2083053e-02   4.3330621e-02   1.7376789e-03   1.4592695e-03   1.9709559e-03
   1.0000000e+02   3.8202872e-02   3.2083053e-02   4.3330621e-02   1.7376789e-03   1.4592695e-03   1.9709559e-03
   1.0400000e+02   3.8202872e-02   3.2083053e-02   4.3330621e-02   1.7376789e-03   1.4592695e-03   1.9709559e-03
   1.0800000e+02   3.8202872e-02   3.2083053e-02   4.3330621e-02   1.7376789e-03   1.4592695e-03   1.9709559e-03
   1.1200000e+02   3.8202872e-02   3.2083053e-02   4.3330621e-02   1.7376789e-03   1.4592695e-03   1.9709559e-03
   1.1600000e+02   3.8202872e-02   3.2083053e-02   4.3330621e-02   1.7376789e-03   1.4592695e-03   1.9709559e-03
   1.2000000e+02   3.8202872e-02   3.2083053e-02   4.3330621e-02   1.7376789e-03   1.4592695e-03   1.9709559e-03
   1.2400000e+02   3.8202872e-02   3.2083053e-02   4.3330621e-02   1.7376789e-03   1.4592695e-03   1.9709559e-03
   1.2800000e+02   3.8202872e-02   3.2083053e-02   4.3330621e-02   1.7376789e-03   1.4592695e-03   1.9709559e-03
   1.3200000e+02   3.8202872e-02   3.2083053e-02   4.3330621e-02   1.7376789e-03   1.4592695e-03   1.9709559e-03
   1.3600000e+02   3.8202872e-02   3.2083053e-02   4.3330621e-02   1.7376789e-03   1.4592695e-03   1.9709559e-03
   1.4000000e+02   3.8202872e-02   3.2083053e-02   4.3330621e-02   1.7376789e-03   1.4592695e-03   1.9709559e-03
   1.4400000e+02   3.8202872e-02   3.2083053e-02   4.3330621e-02   1.7376789e-03   1.4592695e-03   1.9709559e-03
   1.4800000e+02   3.8202872e-02   3.2083053e-02   4.3330621e-02   1.7376789e-03   1.4592695e-03   1.9709559e-03
   1.5200000e+02   3.8202872e-02   3.2083053e-02   4.3330621e-02   1.7376789e-03   1.4592695e-03   1.9709559e-03
   1.5600000e+02   3.8202872e-02   3.2083053e-02   4.3330621e-02   1.7376789e-03   1.4592695e-03   1.9709559e-03
   1.6000000e+02   3.8202872e-02   3.2083053e-02   4.3330621e-02   1.7376789e-03   1.4592695e-03   1.9709559e-03
   1.6400000e+02   3.8202872e-02   3.2083053e-02   4.3330621e-02   1.7376789e-03   1.4592695e-03   1.9709559e-03
   1.6800000e+02   3.8202872e-02   3.2083053e-02   4.3330621e-02   1.7376789e-03   1.4592695e-03   1.9709559e-03
   1.7200000e+02   3.8202872e-02   3.2083053e-02   4.3330621e-02   1.7376789e-03   1.4592695e-03   1.9709559e-03
   1.7600000e+02   3.8202872e-02   3.2083053e-02   4.3330621e-02   1.7376789e-03   1.4592695e-03   1.9709559e-03
   1.8000000e+02   3.8202872e-02   3.2083053e-02   4.3330621e-02   1.7376789e-03   1.4592695e-03   1.9709559e-03
   1.8400000e+02   3.8202872e-02   3.2083053e-02   4.3330621e-02   1.7376789e-03   1.4592695e-03   1.9709559e-03
   1.8800000e+02   3.8202872e-02   3.2083053e-02   4.3330621e-02   1.7376789e-03   1.4592695e-03   1.9709559e-03
   1.9200000e+02   3.8202872e-02   3.2083053e-02   4.3330621e-02   1.7376789e-03   1.4592695e-03   1.9709559e-03
   1.9600000e+02   3.8202872e-02   3.2083053e-02   4.3330621e-02   1.7376789e-03   1.4592695e-03   1.9709559e-03


==> LRR_example_test_loghprs_cons_rinf_rn_fill.dat <==
   0.0000000e+00   3.2083053e-02   1.4592695e-03
   4.0000000e+00   3.2083053e-02   1.4592695e-03
   8.0000000e+00   3.2083053e-02   1.4592695e-03
   1.2000000e+01   3.2083053e-02   1.4592695e-03
   1.6000000e+01   3.2083053e-02   1.4592695e-03
   2.0000000e+01   3.2083053e-02   1.4592695e-03
   2.4000000e+01   3.2083053e-02   1.4592695e-03
   2.8000000e+01   3.2083053e-02   1.4592695e-03
   3.2000000e+01   3.2083053e-02   1.4592695e-03
   3.6000000e+01   3.2083053e-02   1.4592695e-03
   4.0000000e+01   3.2083053e-02   1.4592695e-03
   4.4000000e+01   3.2083053e-02   1.4592695e-03
   4.8000000e+01   3.2083053e-02   1.4592695e-03
   5.2000000e+01   3.2083053e-02   1.4592695e-03
   5.6000000e+01   3.2083053e-02   1.4592695e-03
   6.0000000e+01   3.2083053e-02   1.4592695e-03
   6.4000000e+01   3.2083053e-02   1.4592695e-03
   6.8000000e+01   3.2083053e-02   1.4592695e-03
   7.2000000e+01   3.2083053e-02   1.4592695e-03
   7.6000000e+01   3.2083053e-02   1.4592695e-03
   8.0000000e+01   3.2083053e-02   1.4592695e-03
   8.4000000e+01   3.2083053e-02   1.4592695e-03
   8.8000000e+01   3.2083053e-02   1.4592695e-03
   9.2000000e+01   3.2083053e-02   1.4592695e-03
   9.6000000e+01   3.2083053e-02   1.4592695e-03
   1.0000000e+02   3.2083053e-02   1.4592695e-03
   1.0400000e+02   3.2083053e-02   1.4592695e-03
   1.0800000e+02   3.2083053e-02   1.4592695e-03
   1.1200000e+02   3.2083053e-02   1.4592695e-03
   1.1600000e+02   3.2083053e-02   1.4592695e-03
   1.2000000e+02   3.2083053e-02   1.4592695e-03
   1.2400000e+02   3.2083053e-02   1.4592695e-03
   1.2800000e+02   3.2083053e-02   1.4592695e-03
   1.3200000e+02   3.2083053e-02   1.4592695e-03
   1.3600000e+02   3.2083053e-02   1.4592695e-03
   1.4000000e+02   3.2083053e-02   1.4592695e-03
   1.4400000e+02   3.2083053e-02   1.4592695e-03
   1.4800000e+02   3.2083053e-02   1.4592695e-03
   1.5200000e+02   3.2083053e-02   1.4592695e-03
   1.5600000e+02   3.2083053e-02   1.4592695e-03
   1.6000000e+02   3.2083053e-02   1.4592695e-03
   1.6400000e+02   3.2083053e-02   1.4592695e-03
   1.6800000e+02   3.2083053e-02   1.4592695e-03
   1.7200000e+02   3.2083053e-02   1.4592695e-03
   1.7600000e+02   3.2083053e-02   1.4592695e-03
   1.8000000e+02   3.2083053e-02   1.4592695e-03
   1.8400000e+02   3.2083053e-02   1.4592695e-03
   1.8800000e+02   3.2083053e-02   1.4592695e-03
   1.9200000e+02   3.2083053e-02   1.4592695e-03
   1.9600000e+02   3.2083053e-02   1.4592695e-03
   1.9600000e+02   4.3330621e-02   1.9709559e-03
   1.9200000e+02   4.3330621e-02   1.9709559e-03
   1.8800000e+02   4.3330621e-02   1.9709559e-03
   1.8400000e+02   4.3330621e-02   1.9709559e-03
   1.8000000e+02   4.3330621e-02   1.9709559e-03
   1.7600000e+02   4.3330621e-02   1.9709559e-03
   1.7200000e+02   4.3330621e-02   1.9709559e-03
   1.6800000e+02   4.3330621e-02   1.9709559e-03
   1.6400000e+02   4.3330621e-02   1.9709559e-03
   1.6000000e+02   4.3330621e-02   1.9709559e-03
   1.5600000e+02   4.3330621e-02   1.9709559e-03
   1.5200000e+02   4.3330621e-02   1.9709559e-03
   1.4800000e+02   4.3330621e-02   1.9709559e-03
   1.4400000e+02   4.3330621e-02   1.9709559e-03
   1.4000000e+02   4.3330621e-02   1.9709559e-03
   1.3600000e+02   4.3330621e-02   1.9709559e-03
   1.3200000e+02   4.3330621e-02   1.9709559e-03
   1.2800000e+02   4.3330621e-02   1.9709559e-03
   1.2400000e+02   4.3330621e-02   1.9709559e-03
   1.2000000e+02   4.3330621e-02   1.9709559e-03
   1.1600000e+02   4.3330621e-02   1.9709559e-03
   1.1200000e+02   4.3330621e-02   1.9709559e-03
   1.0800000e+02   4.3330621e-02   1.9709559e-03
   1.0400000e+02   4.3330621e-02   1.9709559e-03
   1.0000000e+02   4.3330621e-02   1.9709559e-03
   9.6000000e+01   4.3330621e-02   1.9709559e-03
   9.2000000e+01   4.3330621e-02   1.9709559e-03
   8.8000000e+01   4.3330621e-02   1.9709559e-03
   8.4000000e+01   4.3330621e-02   1.9709559e-03
   8.0000000e+01   4.3330621e-02   1.9709559e-03
   7.6000000e+01   4.3330621e-02   1.9709559e-03
   7.2000000e+01   4.3330621e-02   1.9709559e-03
   6.8000000e+01   4.3330621e-02   1.9709559e-03
   6.4000000e+01   4.3330621e-02   1.9709559e-03
   6.0000000e+01   4.3330621e-02   1.9709559e-03
   5.6000000e+01   4.3330621e-02   1.9709559e-03
   5.2000000e+01   4.3330621e-02   1.9709559e-03
   4.8000000e+01   4.3330621e-02   1.9709559e-03
   4.4000000e+01   4.3330621e-02   1.9709559e-03
   4.0000000e+01   4.3330621e-02   1.9709559e-03
   3.6000000e+01   4.3330621e-02   1.9709559e-03
   3.2000000e+01   4.3330621e-02   1.9709559e-03
   2.8000000e+01   4.3330621e-02   1.9709559e-03
   2.4000000e+01   4.3330621e-02   1.9709559e-03
   2.0000000e+01   4.3330621e-02   1.9709559e-03
   1.6000000e+01   4.3330621e-02   1.9709559e-03
   1.2000000e+01   4.3330621e-02   1.9709559e-03
   8.0000000e+00   4.3330621e-02   1.9709559e-03
   4.0000000e+00   4.3330621e-02   1.9709559e-03
   0.0000000e+00   4.3330621e-02   1.9709559e-03


==> LRR_example_test_loghprs_cons_rn.dat <==
   0.0000000e+00   4.2000000e-02   3.0165151e-02   5.3912814e-02   3.1858975e-02   2.0060696e-02   4.4022328e-02
   4.0000000e+00   4.2000000e-02   3.0165151e-02   5.3912814e-02   3.1858975e-02   2.0060696e-02   4.4022328e-02
   8.0000000e+00   4.2000000e-02   3.0165151e-02   5.3912814e-02   3.1858975e-02   2.0060696e-02   4.4022328e-02
   1.2000000e+01   4.2000000e-02   3.0165151e-02   5.3912814e-02   3.1858975e-02   2.0060696e-02   4.4022328e-02
   1.6000000e+01   4.2000000e-02   3.0165151e-02   5.3912814e-02   3.1858975e-02   2.0060696e-02   4.4022328e-02
   2.0000000e+01   4.2000000e-02   3.0165151e-02   5.3912814e-02   3.1858975e-02   2.0060696e-02   4.4022328e-02
   2.4000000e+01   4.2000000e-02   3.0165151e-02   5.3912814e-02   3.1858975e-02   2.0060696e-02   4.4022328e-02
   2.8000000e+01   4.2000000e-02   3.0165151e-02   5.3912814e-02   3.1858975e-02   2.0060696e-02   4.4022328e-02
   3.2000000e+01   4.2000000e-02   3.0165151e-02   5.3912814e-02   3.1858975e-02   2.0060696e-02   4.4022328e-02
   3.6000000e+01   4.2000000e-02   3.0165151e-02   5.3912814e-02   3.1858975e-02   2.0060696e-02   4.4022328e-02
   4.0000000e+01   4.2000000e-02   3.0165151e-02   5.3912814e-02   3.1858975e-02   2.0060696e-02   4.4022328e-02
   4.4000000e+01   4.2000000e-02   3.0165151e-02   5.3912814e-02   3.1858975e-02   2.0060696e-02   4.4022328e-02
   4.8000000e+01   4.2000000e-02   3.0165151e-02   5.3912814e-02   3.1858975e-02   2.0060696e-02   4.4022328e-02
   5.2000000e+01   4.2000000e-02   3.0165151e-02   5.3912814e-02   3.1858975e-02   2.0060696e-02   4.4022328e-02
   5.6000000e+01   4.2000000e-02   3.0165151e-02   5.3912814e-02   3.1858975e-02   2.0060696e-02   4.4022328e-02
   6.0000000e+01   4.2000000e-02   3.0165151e-02   5.3912814e-02   3.1858975e-02   2.0060696e-02   4.4022328e-02
   6.4000000e+01   4.2000000e-02   3.0165151e-02   5.3912814e-02   3.1858975e-02   2.0060696e-02   4.4022328e-02
   6.8000000e+01   4.2000000e-02   3.0165151e-02   5.3912814e-02   3.1858975e-02   2.0060696e-02   4.4022328e-02
   7.2000000e+01   4.2000000e-02   3.0165151e-02   5.3912814e-02   3.1858975e-02   2.0060696e-02   4.4022328e-02
   7.6000000e+01   4.2000000e-02   3.0165151e-02   5.3912814e-02   3.1858975e-02   2.0060696e-02   4.4022328e-02
   8.0000000e+01   4.2000000e-02   3.0165151e-02   5.3912814e-02   3.1858975e-02   2.0060696e-02   4.4022328e-02
   8.4000000e+01   4.2000000e-02   3.0165151e-02   5.3912814e-02   3.1858975e-02   2.0060696e-02   4.4022328e-02
   8.8000000e+01   4.2000000e-02   3.0165151e-02   5.3912814e-02   3.1858975e-02   2.0060696e-02   4.4022328e-02
   9.2000000e+01   4.2000000e-02   3.0165151e-02   5.3912814e-02   3.1858975e-02   2.0060696e-02   4.4022328e-02
   9.6000000e+01   4.2000000e-02   3.0165151e-02   5.3912814e-02   3.1858975e-02   2.0060696e-02   4.4022328e-02
   1.0000000e+02   4.2000000e-02   3.0165151e-02   5.3912814e-02   3.1858975e-02   2.0060696e-02   4.4022328e-02
   1.0400000e+02   4.2000000e-02   3.0165151e-02   5.3912814e-02   3.1858975e-02   2.0060696e-02   4.4022328e-02
   1.0800000e+02   4.2000000e-02   3.0165151e-02   5.3912814e-02   3.1858975e-02   2.0060696e-02   4.4022328e-02
   1.1200000e+02   4.2000000e-02   3.0165151e-02   5.3912814e-02   3.1858975e-02   2.0060696e-02   4.4022328e-02
   1.1600000e+02   4.2000000e-02   3.0165151e-02   5.3912814e-02   3.1858975e-02   2.0060696e-02   4.4022328e-02
   1.2000000e+02   4.2000000e-02   3.0165151e-02   5.3912814e-02   3.1858975e-02   2.0060696e-02   4.4022328e-02
   1.2400000e+02   4.2000000e-02   3.0165151e-02   5.3912814e-02   3.1858975e-02   2.0060696e-02   4.4022328e-02
   1.2800000e+02   4.2000000e-02   3.0165151e-02   5.3912814e-02   3.1858975e-02   2.0060696e-02   4.4022328e-02
   1.3200000e+02   4.2000000e-02   3.0165151e-02   5.3912814e-02   3.1858975e-02   2.0060696e-02   4.4022328e-02
   1.3600000e+02   4.2000000e-02   3.0165151e-02   5.3912814e-02   3.1858975e-02   2.0060696e-02   4.4022328e-02
   1.4000000e+02   4.2000000e-02   3.0165151e-02   5.3912814e-02   3.1858975e-02   2.0060696e-02   4.4022328e-02
   1.4400000e+02   4.2000000e-02   3.0165151e-02   5.3912814e-02   3.1858975e-02   2.0060696e-02   4.4022328e-02
   1.4800000e+02   4.2000000e-02   3.0165151e-02   5.3912814e-02   3.1858975e-02   2.0060696e-02   4.4022328e-02
   1.5200000e+02   4.2000000e-02   3.0165151e-02   5.3912814e-02   3.1858975e-02   2.0060696e-02   4.4022328e-02
   1.5600000e+02   4.2000000e-02   3.0165151e-02   5.3912814e-02   3.1858975e-02   2.0060696e-02   4.4022328e-02
   1.6000000e+02   4.2000000e-02   3.0165151e-02   5.3912814e-02   3.1858975e-02   2.0060696e-02   4.4022328e-02
   1.6400000e+02   4.2000000e-02   3.0165151e-02   5.3912814e-02   3.1858975e-02   2.0060696e-02   4.4022328e-02
   1.6800000e+02   4.2000000e-02   3.0165151e-02   5.3912814e-02   3.1858975e-02   2.0060696e-02   4.4022328e-02
   1.7200000e+02   4.2000000e-02   3.0165151e-02   5.3912814e-02   3.1858975e-02   2.0060696e-02   4.4022328e-02
   1.7600000e+02   4.2000000e-02   3.0165151e-02   5.3912814e-02   3.1858975e-02   2.0060696e-02   4.4022328e-02
   1.8000000e+02   4.2000000e-02   3.0165151e-02   5.3912814e-02   3.1858975e-02   2.0060696e-02   4.4022328e-02
   1.8400000e+02   4.2000000e-02   3.0165151e-02   5.3912814e-02   3.1858975e-02   2.0060696e-02   4.4022328e-02
   1.8800000e+02   4.2000000e-02   3.0165151e-02   5.3912814e-02   3.1858975e-02   2.0060696e-02   4.4022328e-02
   1.9200000e+02   4.2000000e-02   3.0165151e-02   5.3912814e-02   3.1858975e-02   2.0060696e-02   4.4022328e-02
   1.9600000e+02   4.2000000e-02   3.0165151e-02   5.3912814e-02   3.1858975e-02   2.0060696e-02   4.4022328e-02


==> LRR_example_test_loghprs_cons_rn_fill.dat <==
   0.0000000e+00   3.0165151e-02   2.0060696e-02
   4.0000000e+00   3.0165151e-02   2.0060696e-02
   8.0000000e+00   3.0165151e-02   2.0060696e-02
   1.2000000e+01   3.0165151e-02   2.0060696e-02
   1.6000000e+01   3.0165151e-02   2.0060696e-02
   2.0000000e+01   3.0165151e-02   2.0060696e-02
   2.4000000e+01   3.0165151e-02   2.0060696e-02
   2.8000000e+01   3.0165151e-02   2.0060696e-02
   3.2000000e+01   3.0165151e-02   2.0060696e-02
   3.6000000e+01   3.0165151e-02   2.0060696e-02
   4.0000000e+01   3.0165151e-02   2.0060696e-02
   4.4000000e+01   3.0165151e-02   2.0060696e-02
   4.8000000e+01   3.0165151e-02   2.0060696e-02
   5.2000000e+01   3.0165151e-02   2.0060696e-02
   5.6000000e+01   3.0165151e-02   2.0060696e-02
   6.0000000e+01   3.0165151e-02   2.0060696e-02
   6.4000000e+01   3.0165151e-02   2.0060696e-02
   6.8000000e+01   3.0165151e-02   2.0060696e-02
   7.2000000e+01   3.0165151e-02   2.0060696e-02
   7.6000000e+01   3.0165151e-02   2.0060696e-02
   8.0000000e+01   3.0165151e-02   2.0060696e-02
   8.4000000e+01   3.0165151e-02   2.0060696e-02
   8.8000000e+01   3.0165151e-02   2.0060696e-02
   9.2000000e+01   3.0165151e-02   2.0060696e-02
   9.6000000e+01   3.0165151e-02   2.0060696e-02
   1.0000000e+02   3.0165151e-02   2.0060696e-02
   1.0400000e+02   3.0165151e-02   2.0060696e-02
   1.0800000e+02   3.0165151e-02   2.0060696e-02
   1.1200000e+02   3.0165151e-02   2.0060696e-02
   1.1600000e+02   3.0165151e-02   2.0060696e-02
   1.2000000e+02   3.0165151e-02   2.0060696e-02
   1.2400000e+02   3.0165151e-02   2.0060696e-02
   1.2800000e+02   3.0165151e-02   2.0060696e-02
   1.3200000e+02   3.0165151e-02   2.0060696e-02
   1.3600000e+02   3.0165151e-02   2.0060696e-02
   1.4000000e+02   3.0165151e-02   2.0060696e-02
   1.4400000e+02   3.0165151e-02   2.0060696e-02
   1.4800000e+02   3.0165151e-02   2.0060696e-02
   1.5200000e+02   3.0165151e-02   2.0060696e-02
   1.5600000e+02   3.0165151e-02   2.0060696e-02
   1.6000000e+02   3.0165151e-02   2.0060696e-02
   1.6400000e+02   3.0165151e-02   2.0060696e-02
   1.6800000e+02   3.0165151e-02   2.0060696e-02
   1.7200000e+02   3.0165151e-02   2.0060696e-02
   1.7600000e+02   3.0165151e-02   2.0060696e-02
   1.8000000e+02   3.0165151e-02   2.0060696e-02
   1.8400000e+02   3.0165151e-02   2.0060696e-02
   1.8800000e+02   3.0165151e-02   2.0060696e-02
   1.9200000e+02   3.0165151e-02   2.0060696e-02
   1.9600000e+02   3.0165151e-02   2.0060696e-02
   1.9600000e+02   5.3912814e-02   4.4022328e-02
   1.9200000e+02   5.3912814e-02   4.4022328e-02
   1.8800000e+02   5.3912814e-02   4.4022328e-02
   1.8400000e+02   5.3912814e-02   4.4022328e-02
   1.8000000e+02   5.3912814e-02   4.4022328e-02
   1.7600000e+02   5.3912814e-02   4.4022328e-02
   1.7200000e+02   5.3912814e-02   4.4022328e-02
   1.6800000e+02   5.3912814e-02   4.4022328e-02
   1.6400000e+02   5.3912814e-02   4.4022328e-02
   1.6000000e+02   5.3912814e-02   4.4022328e-02
   1.5600000e+02   5.3912814e-02   4.4022328e-02
   1.5200000e+02   5.3912814e-02   4.4022328e-02
   1.4800000e+02   5.3912814e-02   4.4022328e-02
   1.4400000e+02   5.3912814e-02   4.4022328e-02
   1.4000000e+02   5.3912814e-02   4.4022328e-02
   1.3600000e+02   5.3912814e-02   4.4022328e-02
   1.3200000e+02   5.3912814e-02   4.4022328e-02
   1.2800000e+02   5.3912814e-02   4.4022328e-02
   1.2400000e+02   5.3912814e-02   4.4022328e-02
   1.2000000e+02   5.3912814e-02   4.4022328e-02
   1.1600000e+02   5.3912814e-02   4.4022328e-02
   1.1200000e+02   5.3912814e-02   4.4022328e-02
   1.0800000e+02   5.3912814e-02   4.4022328e-02
   1.0400000e+02   5.3912814e-02   4.4022328e-02
   1.0000000e+02   5.3912814e-02   4.4022328e-02
   9.6000000e+01   5.3912814e-02   4.4022328e-02
   9.2000000e+01   5.3912814e-02   4.4022328e-02
   8.8000000e+01   5.3912814e-02   4.4022328e-02
   8.4000000e+01   5.3912814e-02   4.4022328e-02
   8.0000000e+01   5.3912814e-02   4.4022328e-02
   7.6000000e+01   5.3912814e-02   4.4022328e-02
   7.2000000e+01   5.3912814e-02   4.4022328e-02
   6.8000000e+01   5.3912814e-02   4.4022328e-02
   6.4000000e+01   5.3912814e-02   4.4022328e-02
   6.0000000e+01   5.3912814e-02   4.4022328e-02
   5.6000000e+01   5.3912814e-02   4.4022328e-02
   5.2000000e+01   5.3912814e-02   4.4022328e-02
   4.8000000e+01   5.3912814e-02   4.4022328e-02
   4.4000000e+01   5.3912814e-02   4.4022328e-02
   4.0000000e+01   5.3912814e-02   4.4022328e-02
   3.6000000e+01   5.3912814e-02   4.4022328e-02
   3.2000000e+01   5.3912814e-02   4.4022328e-02
   2.8000000e+01   5.3912814e-02   4.4022328e-02
   2.4000000e+01   5.3912814e-02   4.4022328e-02
   2.0000000e+01   5.3912814e-02   4.4022328e-02
   1.6000000e+01   5.3912814e-02   4.4022328e-02
   1.2000000e+01   5.3912814e-02   4.4022328e-02
   8.0000000e+00   5.3912814e-02   4.4022328e-02
   4.0000000e+00   5.3912814e-02   4.4022328e-02
   0.0000000e+00   5.3912814e-02   4.4022328e-02


==> LRR_example_test_loghprsmax.dat <==
   0.0000000e+00   1.8309515e-01   1.5739752e-01   2.0512972e-01   3.3978005e-02   2.2176440e-02   4.6072753e-02
   1.9600000e+02   1.8309515e-01   1.5739752e-01   2.0512972e-01   3.3978005e-02   2.2176440e-02   4.6072753e-02


==> LRR_example_test_loghprsmax_fill.dat <==
   0.0000000e+00   1.5739752e-01   2.2176440e-02
   1.9600000e+02   1.5739752e-01   2.2176440e-02
   1.9600000e+02   2.0512972e-01   4.6072753e-02
   0.0000000e+00   2.0512972e-01   4.6072753e-02


==> LRR_example_test_loghprsmax_rn.dat <==
   0.0000000e+00   1.8309515e-01   1.5739752e-01   2.0512972e-01   3.2226200e-02   2.0426487e-02   4.4379766e-02
   1.9600000e+02   1.8309515e-01   1.5739752e-01   2.0512972e-01   3.2226200e-02   2.0426487e-02   4.4379766e-02


==> LRR_example_test_loghprsmax_rn_fill.dat <==
   0.0000000e+00   1.5739752e-01   2.0426487e-02
   1.9600000e+02   1.5739752e-01   2.0426487e-02
   1.9600000e+02   2.0512972e-01   4.4379766e-02
   0.0000000e+00   2.0512972e-01   4.4379766e-02


==> LRR_example_test_yields.dat <==
   3.3333333e-01   4.2365040e-02   2.9099357e-02   5.5714516e-02   3.5064240e-02   2.1832446e-02   4.8562112e-02
   2.0000000e+00   4.2371000e-02   2.9781460e-02   5.5037942e-02   3.3561702e-02   2.1011489e-02   4.6430629e-02
   3.6666667e+00   4.2386098e-02   3.0427850e-02   5.4417254e-02   3.2162630e-02   2.0242810e-02   4.4441788e-02
   5.3333333e+00   4.2408266e-02   3.1037695e-02   5.3846000e-02   3.0858228e-02   1.9522001e-02   4.2578013e-02
   7.0000000e+00   4.2435814e-02   3.1614409e-02   5.3320106e-02   2.9640595e-02   1.8827671e-02   4.0838330e-02
   8.6666667e+00   4.2467363e-02   3.2159754e-02   5.2833702e-02   2.8502622e-02   1.8189719e-02   3.9215171e-02
   1.0333333e+01   4.2501794e-02   3.2674778e-02   5.2384300e-02   2.7437896e-02   1.7594981e-02   3.7711637e-02
   1.2000000e+01   4.2538202e-02   3.3160350e-02   5.1967792e-02   2.6440618e-02   1.7033628e-02   3.6295917e-02
   1.3666667e+01   4.2575857e-02   3.3619872e-02   5.1581470e-02   2.5505532e-02   1.6501538e-02   3.4977679e-02
   1.5333333e+01   4.2614175e-02   3.4051401e-02   5.1223552e-02   2.4627870e-02   1.5995159e-02   3.3738648e-02
   1.7000000e+01   4.2652691e-02   3.4459520e-02   5.0889865e-02   2.3803294e-02   1.5521757e-02   3.2580175e-02
   1.8666667e+01   4.2691036e-02   3.4842888e-02   5.0579277e-02   2.3027851e-02   1.5077994e-02   3.1481036e-02
   2.0333333e+01   4.2728926e-02   3.5206541e-02   5.0290043e-02   2.2297935e-02   1.4650053e-02   3.0452210e-02
   2.2000000e+01   4.2766139e-02   3.5548136e-02   5.0019903e-02   2.1610249e-02   1.4250285e-02   2.9478114e-02
   2.3666667e+01   4.2802508e-02   3.5871977e-02   4.9765122e-02   2.0961776e-02   1.3875610e-02   2.8561577e-02
   2.5333333e+01   4.2837910e-02   3.6176434e-02   4.9529090e-02   2.0349749e-02   1.3514040e-02   2.7697564e-02
   2.7000000e+01   4.2872258e-02   3.6465010e-02   4.9306704e-02   1.9771631e-02   1.3174054e-02   2.6883165e-02
   2.8666667e+01   4.2905492e-02   3.6736899e-02   4.9098557e-02   1.9225088e-02   1.2852973e-02   2.6110526e-02
   3.0333333e+01   4.2937578e-02   3.6994429e-02   4.8902231e-02   1.8707974e-02   1.2548624e-02   2.5385871e-02
   3.2000000e+01   4.2968498e-02   3.7237201e-02   4.8718242e-02   1.8218313e-02   1.2255827e-02   2.4695495e-02
   3.3666667e+01   4.2998249e-02   3.7468695e-02   4.8545746e-02   1.7754282e-02   1.1981224e-02   2.4036828e-02
   3.5333333e+01   4.3026840e-02   3.7686944e-02   4.8383083e-02   1.7314199e-02   1.1717057e-02   2.3416558e-02
   3.7000000e+01   4.3054290e-02   3.7894034e-02   4.8229874e-02   1.6896511e-02   1.1463846e-02   2.2826893e-02
   3.8666667e+01   4.3080621e-02   3.8089948e-02   4.8084931e-02   1.6499779e-02   1.1224614e-02   2.2267730e-02
   4.0333333e+01   4.3105865e-02   3.8276390e-02   4.7948665e-02   1.6122676e-02   1.0998898e-02   2.1735429e-02
   4.2000000e+01   4.3130054e-02   3.8453099e-02   4.7819501e-02   1.5763968e-02   1.0782871e-02   2.1230489e-02
   4.3666667e+01   4.3153225e-02   3.8620858e-02   4.7697768e-02   1.5422515e-02   1.0576227e-02   2.0747602e-02
   4.5333333e+01   4.3175414e-02   3.8780697e-02   4.7581818e-02   1.5097257e-02   1.0380555e-02   2.0287776e-02
   4.7000000e+01   4.3196662e-02   3.8931783e-02   4.7472253e-02   1.4787210e-02   1.0196029e-02   1.9848301e-02
   4.8666667e+01   4.3217005e-02   3.9075217e-02   4.7367911e-02   1.4491461e-02   1.0016815e-02   1.9427911e-02
   5.0333333e+01   4.3236484e-02   3.9213166e-02   4.7268715e-02   1.4209160e-02   9.8488497e-03   1.9027400e-02
   5.2000000e+01   4.3255136e-02   3.9344327e-02   4.7174516e-02   1.3939516e-02   9.6874391e-03   1.8644680e-02
   5.3666667e+01   4.3272999e-02   3.9468720e-02   4.7085479e-02   1.3681794e-02   9.5341876e-03   1.8276513e-02
   5.5333333e+01   4.3290110e-02   3.9587444e-02   4.7000165e-02   1.3435308e-02   9.3881485e-03   1.7925075e-02
   5.7000000e+01   4.3306503e-02   3.9700902e-02   4.6918991e-02   1.3199419e-02   9.2461320e-03   1.7587635e-02
   5.8666667e+01   4.3322214e-02   3.9809415e-02   4.6841464e-02   1.2973529e-02   9.1081341e-03   1.7264890e-02
   6.0333333e+01   4.3337275e-02   3.9913063e-02   4.6767583e-02   1.2757082e-02   8.9775733e-03   1.6957396e-02
   6.2000000e+01   4.3351717e-02   4.0011839e-02   4.6696845e-02   1.2549558e-02   8.8526933e-03   1.6659762e-02
   6.3666667e+01   4.3365571e-02   4.0106386e-02   4.6629512e-02   1.2350471e-02   8.7343944e-03   1.6373670e-02
   6.5333333e+01   4.3378866e-02   4.0197086e-02   4.6565056e-02   1.2159366e-02   8.6210849e-03   1.6099131e-02
   6.7000000e+01   4.3391629e-02   4.0283739e-02   4.6503583e-02   1.1975816e-02   8.5127583e-03   1.5835911e-02
   6.8666667e+01   4.3403886e-02   4.0366722e-02   4.6444762e-02   1.1799425e-02   8.4081800e-03   1.5583491e-02
   7.0333333e+01   4.3415663e-02   4.0446510e-02   4.6388636e-02   1.1629818e-02   8.3070540e-03   1.5338723e-02
   7.2000000e+01   4.3426983e-02   4.0523179e-02   4.6334262e-02   1.1466646e-02   8.2093292e-03   1.5103605e-02
   7.3666667e+01   4.3437869e-02   4.0596515e-02   4.6282250e-02   1.1309579e-02   8.1148535e-03   1.4877412e-02
   7.5333333e+01   4.3448341e-02   4.0666972e-02   4.6232342e-02   1.1158311e-02   8.0247443e-03   1.4658374e-02
   7.7000000e+01   4.3458420e-02   4.0734433e-02   4.6184245e-02   1.1012550e-02   7.9383849e-03   1.4447549e-02
   7.8666667e+01   4.3468125e-02   4.0800017e-02   4.6137879e-02   1.0872026e-02   7.8569587e-03   1.4244011e-02
   8.0333333e+01   4.3477475e-02   4.0862753e-02   4.6093712e-02   1.0736483e-02   7.7774041e-03   1.4048114e-02
   8.2000000e+01   4.3486485e-02   4.0923235e-02   4.6051213e-02   1.0605679e-02   7.6999174e-03   1.3857903e-02
   8.3666667e+01   4.3495173e-02   4.0981820e-02   4.6010272e-02   1.0479389e-02   7.6247837e-03   1.3675039e-02
   8.5333333e+01   4.3503554e-02   4.1037739e-02   4.5970630e-02   1.0357399e-02   7.5536692e-03   1.3497568e-02
   8.7000000e+01   4.3511643e-02   4.1091789e-02   4.5932392e-02   1.0239508e-02   7.4836986e-03   1.3326901e-02
   8.8666667e+01   4.3519452e-02   4.1144164e-02   4.5895623e-02   1.0125526e-02   7.4167486e-03   1.3161248e-02
   9.0333333e+01   4.3526995e-02   4.1194598e-02   4.5860018e-02   1.0015276e-02   7.3519811e-03   1.3001078e-02
   9.2000000e+01   4.3534285e-02   4.1243375e-02   4.5825689e-02   9.9085875e-03   7.2897241e-03   1.2845989e-02
   9.3666667e+01   4.3541332e-02   4.1290438e-02   4.5792661e-02   9.8053018e-03   7.2296311e-03   1.2695732e-02
   9.5333333e+01   4.3548149e-02   4.1335918e-02   4.5760746e-02   9.7052682e-03   7.1712901e-03   1.2549166e-02
   9.7000000e+01   4.3554745e-02   4.1379908e-02   4.5729791e-02   9.6083444e-03   7.1151470e-03   1.2407444e-02
   9.8666667e+01   4.3561130e-02   4.1422618e-02   4.5699890e-02   9.5143957e-03   7.0600348e-03   1.2269933e-02
   1.0033333e+02   4.3567313e-02   4.1463903e-02   4.5670921e-02   9.4232946e-03   7.0073925e-03   1.2136782e-02
   1.0200000e+02   4.3573304e-02   4.1503991e-02   4.5642931e-02   9.3349205e-03   6.9558700e-03   1.2007469e-02


==> LRR_example_test_yields_fill.dat <==
   3.3333333e-01   2.9099357e-02   2.1832446e-02
   2.0000000e+00   2.9781460e-02   2.1011489e-02
   3.6666667e+00   3.0427850e-02   2.0242810e-02
   5.3333333e+00   3.1037695e-02   1.9522001e-02
   7.0000000e+00   3.1614409e-02   1.8827671e-02
   8.6666667e+00   3.2159754e-02   1.8189719e-02
   1.0333333e+01   3.2674778e-02   1.7594981e-02
   1.2000000e+01   3.3160350e-02   1.7033628e-02
   1.3666667e+01   3.3619872e-02   1.6501538e-02
   1.5333333e+01   3.4051401e-02   1.5995159e-02
   1.7000000e+01   3.4459520e-02   1.5521757e-02
   1.8666667e+01   3.4842888e-02   1.5077994e-02
   2.0333333e+01   3.5206541e-02   1.4650053e-02
   2.2000000e+01   3.5548136e-02   1.4250285e-02
   2.3666667e+01   3.5871977e-02   1.3875610e-02
   2.5333333e+01   3.6176434e-02   1.3514040e-02
   2.7000000e+01   3.6465010e-02   1.3174054e-02
   2.8666667e+01   3.6736899e-02   1.2852973e-02
   3.0333333e+01   3.6994429e-02   1.2548624e-02
   3.2000000e+01   3.7237201e-02   1.2255827e-02
   3.3666667e+01   3.7468695e-02   1.1981224e-02
   3.5333333e+01   3.7686944e-02   1.1717057e-02
   3.7000000e+01   3.7894034e-02   1.1463846e-02
   3.8666667e+01   3.8089948e-02   1.1224614e-02
   4.0333333e+01   3.8276390e-02   1.0998898e-02
   4.2000000e+01   3.8453099e-02   1.0782871e-02
   4.3666667e+01   3.8620858e-02   1.0576227e-02
   4.5333333e+01   3.8780697e-02   1.0380555e-02
   4.7000000e+01   3.8931783e-02   1.0196029e-02
   4.8666667e+01   3.9075217e-02   1.0016815e-02
   5.0333333e+01   3.9213166e-02   9.8488497e-03
   5.2000000e+01   3.9344327e-02   9.6874391e-03
   5.3666667e+01   3.9468720e-02   9.5341876e-03
   5.5333333e+01   3.9587444e-02   9.3881485e-03
   5.7000000e+01   3.9700902e-02   9.2461320e-03
   5.8666667e+01   3.9809415e-02   9.1081341e-03
   6.0333333e+01   3.9913063e-02   8.9775733e-03
   6.2000000e+01   4.0011839e-02   8.8526933e-03
   6.3666667e+01   4.0106386e-02   8.7343944e-03
   6.5333333e+01   4.0197086e-02   8.6210849e-03
   6.7000000e+01   4.0283739e-02   8.5127583e-03
   6.8666667e+01   4.0366722e-02   8.4081800e-03
   7.0333333e+01   4.0446510e-02   8.3070540e-03
   7.2000000e+01   4.0523179e-02   8.2093292e-03
   7.3666667e+01   4.0596515e-02   8.1148535e-03
   7.5333333e+01   4.0666972e-02   8.0247443e-03
   7.7000000e+01   4.0734433e-02   7.9383849e-03
   7.8666667e+01   4.0800017e-02   7.8569587e-03
   8.0333333e+01   4.0862753e-02   7.7774041e-03
   8.2000000e+01   4.0923235e-02   7.6999174e-03
   8.3666667e+01   4.0981820e-02   7.6247837e-03
   8.5333333e+01   4.1037739e-02   7.5536692e-03
   8.7000000e+01   4.1091789e-02   7.4836986e-03
   8.8666667e+01   4.1144164e-02   7.4167486e-03
   9.0333333e+01   4.1194598e-02   7.3519811e-03
   9.2000000e+01   4.1243375e-02   7.2897241e-03
   9.3666667e+01   4.1290438e-02   7.2296311e-03
   9.5333333e+01   4.1335918e-02   7.1712901e-03
   9.7000000e+01   4.1379908e-02   7.1151470e-03
   9.8666667e+01   4.1422618e-02   7.0600348e-03
   1.0033333e+02   4.1463903e-02   7.0073925e-03
   1.0200000e+02   4.1503991e-02   6.9558700e-03
   1.0200000e+02   4.5642931e-02   1.2007469e-02
   1.0033333e+02   4.5670921e-02   1.2136782e-02
   9.8666667e+01   4.5699890e-02   1.2269933e-02
   9.7000000e+01   4.5729791e-02   1.2407444e-02
   9.5333333e+01   4.5760746e-02   1.2549166e-02
   9.3666667e+01   4.5792661e-02   1.2695732e-02
   9.2000000e+01   4.5825689e-02   1.2845989e-02
   9.0333333e+01   4.5860018e-02   1.3001078e-02
   8.8666667e+01   4.5895623e-02   1.3161248e-02
   8.7000000e+01   4.5932392e-02   1.3326901e-02
   8.5333333e+01   4.5970630e-02   1.3497568e-02
   8.3666667e+01   4.6010272e-02   1.3675039e-02
   8.2000000e+01   4.6051213e-02   1.3857903e-02
   8.0333333e+01   4.6093712e-02   1.4048114e-02
   7.8666667e+01   4.6137879e-02   1.4244011e-02
   7.7000000e+01   4.6184245e-02   1.4447549e-02
   7.5333333e+01   4.6232342e-02   1.4658374e-02
   7.3666667e+01   4.6282250e-02   1.4877412e-02
   7.2000000e+01   4.6334262e-02   1.5103605e-02
   7.0333333e+01   4.6388636e-02   1.5338723e-02
   6.8666667e+01   4.6444762e-02   1.5583491e-02
   6.7000000e+01   4.6503583e-02   1.5835911e-02
   6.5333333e+01   4.6565056e-02   1.6099131e-02
   6.3666667e+01   4.6629512e-02   1.6373670e-02
   6.2000000e+01   4.6696845e-02   1.6659762e-02
   6.0333333e+01   4.6767583e-02   1.6957396e-02
   5.8666667e+01   4.6841464e-02   1.7264890e-02
   5.7000000e+01   4.6918991e-02   1.7587635e-02
   5.5333333e+01   4.7000165e-02   1.7925075e-02
   5.3666667e+01   4.7085479e-02   1.8276513e-02
   5.2000000e+01   4.7174516e-02   1.8644680e-02
   5.0333333e+01   4.7268715e-02   1.9027400e-02
   4.8666667e+01   4.7367911e-02   1.9427911e-02
   4.7000000e+01   4.7472253e-02   1.9848301e-02
   4.5333333e+01   4.7581818e-02   2.0287776e-02
   4.3666667e+01   4.7697768e-02   2.0747602e-02
   4.2000000e+01   4.7819501e-02   2.1230489e-02
   4.0333333e+01   4.7948665e-02   2.1735429e-02
   3.8666667e+01   4.8084931e-02   2.2267730e-02
   3.7000000e+01   4.8229874e-02   2.2826893e-02
   3.5333333e+01   4.8383083e-02   2.3416558e-02
   3.3666667e+01   4.8545746e-02   2.4036828e-02
   3.2000000e+01   4.8718242e-02   2.4695495e-02
   3.0333333e+01   4.8902231e-02   2.5385871e-02
   2.8666667e+01   4.9098557e-02   2.6110526e-02
   2.7000000e+01   4.9306704e-02   2.6883165e-02
   2.5333333e+01   4.9529090e-02   2.7697564e-02
   2.3666667e+01   4.9765122e-02   2.8561577e-02
   2.2000000e+01   5.0019903e-02   2.9478114e-02
   2.0333333e+01   5.0290043e-02   3.0452210e-02
   1.8666667e+01   5.0579277e-02   3.1481036e-02
   1.7000000e+01   5.0889865e-02   3.2580175e-02
   1.5333333e+01   5.1223552e-02   3.3738648e-02
   1.3666667e+01   5.1581470e-02   3.4977679e-02
   1.2000000e+01   5.1967792e-02   3.6295917e-02
   1.0333333e+01   5.2384300e-02   3.7711637e-02
   8.6666667e+00   5.2833702e-02   3.9215171e-02
   7.0000000e+00   5.3320106e-02   4.0838330e-02
   5.3333333e+00   5.3846000e-02   4.2578013e-02
   3.6666667e+00   5.4417254e-02   4.4441788e-02
   2.0000000e+00   5.5037942e-02   4.6430629e-02
   3.3333333e-01   5.5714516e-02   4.8562112e-02


==> LRR_example_test_yields_rn.dat <==
   3.3333333e-01   4.2365040e-02   2.9099357e-02   5.5714516e-02   3.5064240e-02   2.1832446e-02   4.8562112e-02
   2.0000000e+00   4.2371000e-02   2.9781460e-02   5.5037942e-02   3.3729281e-02   2.1177427e-02   4.6593322e-02
   3.6666667e+00   4.2386098e-02   3.0427850e-02   5.4417254e-02   3.2488905e-02   2.0567657e-02   4.4753930e-02
   5.3333333e+00   4.2408266e-02   3.1037695e-02   5.3846000e-02   3.1334871e-02   2.0001644e-02   4.3040839e-02
   7.0000000e+00   4.2435814e-02   3.1614409e-02   5.3320106e-02   3.0259798e-02   1.9461087e-02   4.1438618e-02
   8.6666667e+00   4.2467363e-02   3.2159754e-02   5.2833702e-02   2.9257057e-02   1.8955723e-02   3.9944439e-02
   1.0333333e+01   4.2501794e-02   3.2674778e-02   5.2384300e-02   2.8320684e-02   1.8484672e-02   3.8555279e-02
   1.2000000e+01   4.2538202e-02   3.3160350e-02   5.1967792e-02   2.7445294e-02   1.8048175e-02   3.7256981e-02
   1.3666667e+01   4.2575857e-02   3.3619872e-02   5.1581470e-02   2.6626024e-02   1.7639091e-02   3.6044080e-02
   1.5333333e+01   4.2614175e-02   3.4051401e-02   5.1223552e-02   2.5858467e-02   1.7251743e-02   3.4910689e-02
   1.7000000e+01   4.2652691e-02   3.4459520e-02   5.0889865e-02   2.5138622e-02   1.6883706e-02   3.3846119e-02
   1.8666667e+01   4.2691036e-02   3.4842888e-02   5.0579277e-02   2.4462853e-02   1.6535907e-02   3.2853080e-02
   2.0333333e+01   4.2728926e-02   3.5206541e-02   5.0290043e-02   2.3827849e-02   1.6216011e-02   3.1910299e-02
   2.2000000e+01   4.2766139e-02   3.5548136e-02   5.0019903e-02   2.3230588e-02   1.5909017e-02   3.1021458e-02
   2.3666667e+01   4.2802508e-02   3.5871977e-02   4.9765122e-02   2.2668312e-02   1.5616792e-02   3.0187553e-02
   2.5333333e+01   4.2837910e-02   3.6176434e-02   4.9529090e-02   2.2138495e-02   1.5346572e-02   2.9403449e-02
   2.7000000e+01   4.2872258e-02   3.6465010e-02   4.9306704e-02   2.1638826e-02   1.5089226e-02   2.8659204e-02
   2.8666667e+01   4.2905492e-02   3.6736899e-02   4.9098557e-02   2.1167181e-02   1.4845553e-02   2.7958520e-02
   3.0333333e+01   4.2937578e-02   3.6994429e-02   4.8902231e-02   2.0721614e-02   1.4611046e-02   2.7296537e-02
   3.2000000e+01   4.2968498e-02   3.7237201e-02   4.8718242e-02   2.0300333e-02   1.4393993e-02   2.6670600e-02
   3.3666667e+01   4.2998249e-02   3.7468695e-02   4.8545746e-02   1.9901690e-02   1.4188888e-02   2.6078725e-02
   3.5333333e+01   4.3026840e-02   3.7686944e-02   4.8383083e-02   1.9524165e-02   1.3991960e-02   2.5521259e-02
   3.7000000e+01   4.3054290e-02   3.7894034e-02   4.8229874e-02   1.9166357e-02   1.3802579e-02   2.4988068e-02
   3.8666667e+01   4.3080621e-02   3.8089948e-02   4.8084931e-02   1.8826973e-02   1.3627665e-02   2.4481529e-02
   4.0333333e+01   4.3105865e-02   3.8276390e-02   4.7948665e-02   1.8504818e-02   1.3458170e-02   2.3999975e-02
   4.2000000e+01   4.3130054e-02   3.8453099e-02   4.7819501e-02   1.8198786e-02   1.3296241e-02   2.3544354e-02
   4.3666667e+01   4.3153225e-02   3.8620858e-02   4.7697768e-02   1.7907856e-02   1.3140857e-02   2.3110639e-02
   4.5333333e+01   4.3175414e-02   3.8780697e-02   4.7581818e-02   1.7631078e-02   1.2996528e-02   2.2696264e-02
   4.7000000e+01   4.3196662e-02   3.8931783e-02   4.7472253e-02   1.7367575e-02   1.2855894e-02   2.2303615e-02
   4.8666667e+01   4.3217005e-02   3.9075217e-02   4.7367911e-02   1.7116531e-02   1.2724385e-02   2.1927939e-02
   5.0333333e+01   4.3236484e-02   3.9213166e-02   4.7268715e-02   1.6877190e-02   1.2599099e-02   2.1569998e-02
   5.2000000e+01   4.3255136e-02   3.9344327e-02   4.7174516e-02   1.6648848e-02   1.2477944e-02   2.1229199e-02
   5.3666667e+01   4.3272999e-02   3.9468720e-02   4.7085479e-02   1.6430851e-02   1.2362452e-02   2.0901659e-02
   5.5333333e+01   4.3290110e-02   3.9587444e-02   4.7000165e-02   1.6222593e-02   1.2254657e-02   2.0588652e-02
   5.7000000e+01   4.3306503e-02   3.9700902e-02   4.6918991e-02   1.6023505e-02   1.2149706e-02   2.0289375e-02
   5.8666667e+01   4.3322214e-02   3.9809415e-02   4.6841464e-02   1.5833060e-02   1.2051504e-02   2.0001813e-02
   6.0333333e+01   4.3337275e-02   3.9913063e-02   4.6767583e-02   1.5650766e-02   1.1955918e-02   1.9726535e-02
   6.2000000e+01   4.3351717e-02   4.0011839e-02   4.6696845e-02   1.5476165e-02   1.1865013e-02   1.9463223e-02
   6.3666667e+01   4.3365571e-02   4.0106386e-02   4.6629512e-02   1.5308828e-02   1.1778790e-02   1.9210045e-02
   6.5333333e+01   4.3378866e-02   4.0197086e-02   4.6565056e-02   1.5148355e-02   1.1695979e-02   1.8967265e-02
   6.7000000e+01   4.3391629e-02   4.0283739e-02   4.6503583e-02   1.4994371e-02   1.1615844e-02   1.8734061e-02
   6.8666667e+01   4.3403886e-02   4.0366722e-02   4.6444762e-02   1.4846528e-02   1.1539889e-02   1.8508388e-02
   7.0333333e+01   4.3415663e-02   4.0446510e-02   4.6388636e-02   1.4704497e-02   1.1467537e-02   1.8291481e-02
   7.2000000e+01   4.3426983e-02   4.0523179e-02   4.6334262e-02   1.4567973e-02   1.1396720e-02   1.8084178e-02
   7.3666667e+01   4.3437869e-02   4.0596515e-02   4.6282250e-02   1.4436667e-02   1.1329525e-02   1.7884049e-02
   7.5333333e+01   4.3448341e-02   4.0666972e-02   4.6232342e-02   1.4310312e-02   1.1264387e-02   1.7690961e-02
   7.7000000e+01   4.3458420e-02   4.0734433e-02   4.6184245e-02   1.4188654e-02   1.1201296e-02   1.7504859e-02
   7.8666667e+01   4.3468125e-02   4.0800017e-02   4.6137879e-02   1.4071456e-02   1.1140042e-02   1.7325497e-02
   8.0333333e+01   4.3477475e-02   4.0862753e-02   4.6093712e-02   1.3958497e-02   1.1080974e-02   1.7153794e-02
   8.2000000e+01   4.3486485e-02   4.0923235e-02   4.6051213e-02   1.3849566e-02   1.1025071e-02   1.6987466e-02
   8.3666667e+01   4.3495173e-02   4.0981820e-02   4.6010272e-02   1.3744468e-02   1.0971622e-02   1.6826899e-02
   8.5333333e+01   4.3503554e-02   4.1037739e-02   4.5970630e-02   1.3643017e-02   1.0919430e-02   1.6670626e-02
   8.7000000e+01   4.3511643e-02   4.1091789e-02   4.5932392e-02   1.3545039e-02   1.0869140e-02   1.6520053e-02
   8.8666667e+01   4.3519452e-02   4.1144164e-02   4.5895623e-02   1.3450370e-02   1.0820821e-02   1.6374306e-02
   9.0333333e+01   4.3526995e-02   4.1194598e-02   4.5860018e-02   1.3358856e-02   1.0775003e-02   1.6233213e-02
   9.2000000e+01   4.3534285e-02   4.1243375e-02   4.5825689e-02   1.3270352e-02   1.0730351e-02   1.6096703e-02
   9.3666667e+01   4.3541332e-02   4.1290438e-02   4.5792661e-02   1.3184719e-02   1.0687571e-02   1.5964836e-02
   9.5333333e+01   4.3548149e-02   4.1335918e-02   4.5760746e-02   1.3101829e-02   1.0645318e-02   1.5836445e-02
   9.7000000e+01   4.3554745e-02   4.1379908e-02   4.5729791e-02   1.3021558e-02   1.0604723e-02   1.5712488e-02
   9.8666667e+01   4.3561130e-02   4.1422618e-02   4.5699890e-02   1.2943792e-02   1.0565848e-02   1.5592879e-02
   1.0033333e+02   4.3567313e-02   4.1463903e-02   4.5670921e-02   1.2868420e-02   1.0528070e-02   1.5476571e-02
   1.0200000e+02   4.3573304e-02   4.1503991e-02   4.5642931e-02   1.2795339e-02   1.0491260e-02   1.5363464e-02


==> LRR_example_test_yields_rn_fill.dat <==
   3.3333333e-01   2.9099357e-02   2.1832446e-02
   2.0000000e+00   2.9781460e-02   2.1177427e-02
   3.6666667e+00   3.0427850e-02   2.0567657e-02
   5.3333333e+00   3.1037695e-02   2.0001644e-02
   7.0000000e+00   3.1614409e-02   1.9461087e-02
   8.6666667e+00   3.2159754e-02   1.8955723e-02
   1.0333333e+01   3.2674778e-02   1.8484672e-02
   1.2000000e+01   3.3160350e-02   1.8048175e-02
   1.3666667e+01   3.3619872e-02   1.7639091e-02
   1.5333333e+01   3.4051401e-02   1.7251743e-02
   1.7000000e+01   3.4459520e-02   1.6883706e-02
   1.8666667e+01   3.4842888e-02   1.6535907e-02
   2.0333333e+01   3.5206541e-02   1.6216011e-02
   2.2000000e+01   3.5548136e-02   1.5909017e-02
   2.3666667e+01   3.5871977e-02   1.5616792e-02
   2.5333333e+01   3.6176434e-02   1.5346572e-02
   2.7000000e+01   3.6465010e-02   1.5089226e-02
   2.8666667e+01   3.6736899e-02   1.4845553e-02
   3.0333333e+01   3.6994429e-02   1.4611046e-02
   3.2000000e+01   3.7237201e-02   1.4393993e-02
   3.3666667e+01   3.7468695e-02   1.4188888e-02
   3.5333333e+01   3.7686944e-02   1.3991960e-02
   3.7000000e+01   3.7894034e-02   1.3802579e-02
   3.8666667e+01   3.8089948e-02   1.3627665e-02
   4.0333333e+01   3.8276390e-02   1.3458170e-02
   4.2000000e+01   3.8453099e-02   1.3296241e-02
   4.3666667e+01   3.8620858e-02   1.3140857e-02
   4.5333333e+01   3.8780697e-02   1.2996528e-02
   4.7000000e+01   3.8931783e-02   1.2855894e-02
   4.8666667e+01   3.9075217e-02   1.2724385e-02
   5.0333333e+01   3.9213166e-02   1.2599099e-02
   5.2000000e+01   3.9344327e-02   1.2477944e-02
   5.3666667e+01   3.9468720e-02   1.2362452e-02
   5.5333333e+01   3.9587444e-02   1.2254657e-02
   5.7000000e+01   3.9700902e-02   1.2149706e-02
   5.8666667e+01   3.9809415e-02   1.2051504e-02
   6.0333333e+01   3.9913063e-02   1.1955918e-02
   6.2000000e+01   4.0011839e-02   1.1865013e-02
   6.3666667e+01   4.0106386e-02   1.1778790e-02
   6.5333333e+01   4.0197086e-02   1.1695979e-02
   6.7000000e+01   4.0283739e-02   1.1615844e-02
   6.8666667e+01   4.0366722e-02   1.1539889e-02
   7.0333333e+01   4.0446510e-02   1.1467537e-02
   7.2000000e+01   4.0523179e-02   1.1396720e-02
   7.3666667e+01   4.0596515e-02   1.1329525e-02
   7.5333333e+01   4.0666972e-02   1.1264387e-02
   7.7000000e+01   4.0734433e-02   1.1201296e-02
   7.8666667e+01   4.0800017e-02   1.1140042e-02
   8.0333333e+01   4.0862753e-02   1.1080974e-02
   8.2000000e+01   4.0923235e-02   1.1025071e-02
   8.3666667e+01   4.0981820e-02   1.0971622e-02
   8.5333333e+01   4.1037739e-02   1.0919430e-02
   8.7000000e+01   4.1091789e-02   1.0869140e-02
   8.8666667e+01   4.1144164e-02   1.0820821e-02
   9.0333333e+01   4.1194598e-02   1.0775003e-02
   9.2000000e+01   4.1243375e-02   1.0730351e-02
   9.3666667e+01   4.1290438e-02   1.0687571e-02
   9.5333333e+01   4.1335918e-02   1.0645318e-02
   9.7000000e+01   4.1379908e-02   1.0604723e-02
   9.8666667e+01   4.1422618e-02   1.0565848e-02
   1.0033333e+02   4.1463903e-02   1.0528070e-02
   1.0200000e+02   4.1503991e-02   1.0491260e-02
   1.0200000e+02   4.5642931e-02   1.5363464e-02
   1.0033333e+02   4.5670921e-02   1.5476571e-02
   9.8666667e+01   4.5699890e-02   1.5592879e-02
   9.7000000e+01   4.5729791e-02   1.5712488e-02
   9.5333333e+01   4.5760746e-02   1.5836445e-02
   9.3666667e+01   4.5792661e-02   1.5964836e-02
   9.2000000e+01   4.5825689e-02   1.6096703e-02
   9.0333333e+01   4.5860018e-02   1.6233213e-02
   8.8666667e+01   4.5895623e-02   1.6374306e-02
   8.7000000e+01   4.5932392e-02   1.6520053e-02
   8.5333333e+01   4.5970630e-02   1.6670626e-02
   8.3666667e+01   4.6010272e-02   1.6826899e-02
   8.2000000e+01   4.6051213e-02   1.6987466e-02
   8.0333333e+01   4.6093712e-02   1.7153794e-02
   7.8666667e+01   4.6137879e-02   1.7325497e-02
   7.7000000e+01   4.6184245e-02   1.7504859e-02
   7.5333333e+01   4.6232342e-02   1.7690961e-02
   7.3666667e+01   4.6282250e-02   1.7884049e-02
   7.2000000e+01   4.6334262e-02   1.8084178e-02
   7.0333333e+01   4.6388636e-02   1.8291481e-02
   6.8666667e+01   4.6444762e-02   1.8508388e-02
   6.7000000e+01   4.6503583e-02   1.8734061e-02
   6.5333333e+01   4.6565056e-02   1.8967265e-02
   6.3666667e+01   4.6629512e-02   1.9210045e-02
   6.2000000e+01   4.6696845e-02   1.9463223e-02
   6.0333333e+01   4.6767583e-02   1.9726535e-02
   5.8666667e+01   4.6841464e-02   2.0001813e-02
   5.7000000e+01   4.6918991e-02   2.0289375e-02
   5.5333333e+01   4.7000165e-02   2.0588652e-02
   5.3666667e+01   4.7085479e-02   2.0901659e-02
   5.2000000e+01   4.7174516e-02   2.1229199e-02
   5.0333333e+01   4.7268715e-02   2.1569998e-02
   4.8666667e+01   4.7367911e-02   2.1927939e-02
   4.7000000e+01   4.7472253e-02   2.2303615e-02
   4.5333333e+01   4.7581818e-02   2.2696264e-02
   4.3666667e+01   4.7697768e-02   2.3110639e-02
   4.2000000e+01   4.7819501e-02   2.3544354e-02
   4.0333333e+01   4.7948665e-02   2.3999975e-02
   3.8666667e+01   4.8084931e-02   2.4481529e-02
   3.7000000e+01   4.8229874e-02   2.4988068e-02
   3.5333333e+01   4.8383083e-02   2.5521259e-02
   3.3666667e+01   4.8545746e-02   2.6078725e-02
   3.2000000e+01   4.8718242e-02   2.6670600e-02
   3.0333333e+01   4.8902231e-02   2.7296537e-02
   2.8666667e+01   4.9098557e-02   2.7958520e-02
   2.7000000e+01   4.9306704e-02   2.8659204e-02
   2.5333333e+01   4.9529090e-02   2.9403449e-02
   2.3666667e+01   4.9765122e-02   3.0187553e-02
   2.2000000e+01   5.0019903e-02   3.1021458e-02
   2.0333333e+01   5.0290043e-02   3.1910299e-02
   1.8666667e+01   5.0579277e-02   3.2853080e-02
   1.7000000e+01   5.0889865e-02   3.3846119e-02
   1.5333333e+01   5.1223552e-02   3.4910689e-02
   1.3666667e+01   5.1581470e-02   3.6044080e-02
   1.2000000e+01   5.1967792e-02   3.7256981e-02
   1.0333333e+01   5.2384300e-02   3.8555279e-02
   8.6666667e+00   5.2833702e-02   3.9944439e-02
   7.0000000e+00   5.3320106e-02   4.1438618e-02
   5.3333333e+00   5.3846000e-02   4.3040839e-02
   3.6666667e+00   5.4417254e-02   4.4753930e-02
   2.0000000e+00   5.5037942e-02   4.6593322e-02
   3.3333333e-01   5.5714516e-02   4.8562112e-02

